Quantitative Stability and Numerical Resolution of the Moment Measure Problem

The moment measure problem consists in finding a convex function $\psi$ whose moment measure, i.e., the pushforward by $\nabla \psi$ of the measure with density $e^{-\psi(\,\cdot\,)}$, is prescribed. It is highly non-linear and less understood than the related optimal transport problem. We establish a quantitative stability estimate for this problem. This estimate validates, as well as leads us to introduce, an approach to the numerical resolution of the moment measure problem inspired by semi-discrete optimal transport, consisting in approximating the prescribed measure by a finitely supported one. We describe a Newton method for solving the discrete problem thus obtained, and perform numerical experiments, studying the experimental rates of convergence of the approximation beyond the predictions of the stability estimate.

==> results/test1-n128.txt <==
k residual damping
0 3.137993493886166 1
1 2.4399103114063614 0
2 0.8482230968985575 0
3 0.2925339223104185 0
4 0.09521813459145426 0
5 0.029711602121179837 0
6 0.00789642973485404 0
7 0.0010562375373802653 0
8 2.4339923553726254e-05 0
9 1.3415640351289812e-08 0
10 5.70546830620132e-12 0


==> results/test1-n16.txt <==
k residual damping
0 0.5615628955154532 0
1 0.13836947274412506 0
2 0.01868640778124231 0
3 0.0007463226897905631 0
4 1.5687709616298735e-06 0
5 7.072286463318082e-12 0


==> results/test1-n256.txt <==
k residual damping
0 5.703013001810523 1
1 5.032985931555317 1
2 3.0271341028250727 0
3 1.0661607384420793 0
4 0.3796778978706772 0
5 0.1318120666221769 0
6 0.044248666510960044 0
7 0.014460583736017649 0
8 0.0038240155494674998 0
9 0.0004969858973411768 0
10 1.0778183964140436e-05 0
11 5.253228882589961e-09 0
12 1.9590388498708362e-11 0


==> results/test1-n32.txt <==
k residual damping
0 1.0311335166310978 0
1 0.3202850147272507 0
2 0.0848429456614949 0
3 0.0162878058128438 0
4 0.0012761581502382716 0
5 9.199771902196497e-06 0
6 4.823406577389036e-10 0
7 8.149125423843351e-13 0


==> results/test1-n512.txt <==
k residual damping
0 10.741081409197909 1
1 10.090926608858643 1
2 9.479521885701166 1
3 7.3711455373957495 0
4 2.601800088707238 0
5 0.9363696390538918 0
6 0.33823952977372923 0
7 0.12035630430140665 0
8 0.04204225157876518 0
9 0.014249452811014706 0
10 0.004417481766960751 0
11 0.0009581930807155675 0
12 7.183967815675326e-05 0
13 4.631577799810207e-07 0
14 7.081630016071131e-11 0


==> results/test1-n64.txt <==
k residual damping
0 1.7891056721408818 0
1 0.6114193926104022 0
2 0.19432649762706306 0
3 0.05545116618018867 0
4 0.013500319181181676 0
5 0.0016246587706008665 0
6 2.918617166458469e-05 0
7 9.674416098253537e-09 0
8 2.620660331928116e-12 0


==> results/test1-n8.txt <==
k residual damping
0 0.2661294984314877 0
1 0.04125170861686918 0
2 0.0005523575369821167 0
3 2.0513727913930018e-07 0
4 1.8713501461076048e-14 0


==> results/test1.txt <==
N      L1                    L2                    Linfty
81     0.1912013546247278    0.24203089572883832   0.6539985484584119
289    0.09199853195231908   0.12043620593050865   0.4245058891484042
1089   0.04438646819986358   0.058843562981541524  0.26028474396212564
4225   0.021604166621817703  0.02862376506488204   0.15348968225394982
16641  0.010599482614624086  0.013964772841155208  0.08812137917426989
66049  0.0052352392428152445 0.006851159181046127  0.049642646483801595
263169 0.0025979310387068758 0.0033799892553137063 0.02757798510732472


==> results/test2-n128.txt <==
k residual damping
0 3.300839909762047 1
1 2.9063641498771857 1
2 1.700092405785797 0
3 0.5881300716977833 0
4 0.19708909961210494 0
5 0.058392229932728294 0
6 0.013978979980283388 0
7 0.002643013089585919 0
8 0.000261732204227593 0
9 3.3531168120824393e-06 0
10 6.965616979451698e-10 0
11 3.1856988213862953e-13 0


==> results/test2-n16.txt <==
k residual damping
0 1.0476103122603166 1
1 0.7879878666727984 0
2 0.3020283727175277 0
3 0.046049394998732014 0
4 0.0017106090625628022 0
5 4.208789898816129e-06 0
6 8.02671337858369e-11 0


==> results/test2-n256.txt <==
k residual damping
0 5.030364256468975 1
1 4.724186226984846 1
2 4.164165444942694 0
3 1.4295086110329995 0
4 0.49742669475816287 0
5 0.16724627795186064 0
6 0.05293725940986591 0
7 0.015455545525928961 0
8 0.00451903801064091 0
9 0.0010156882824548421 0
10 8.420219586740573e-05 0
11 6.881927960011372e-07 0
12 5.87489156575267e-11 0


==> results/test2-n32.txt <==
k residual damping
0 1.5193988599772974 1
1 1.1569341275521725 0
2 0.3934594318927706 0
3 0.09107632483138019 0
4 0.013580548364784154 0
5 0.0007132753924005991 0
6 5.410045500916783e-06 0
7 4.1478569219709697e-10 0
8 2.2100368613613425e-14 0


==> results/test2-n512.txt <==
k residual damping
0 8.009363857498196 1
1 7.762848973954128 1
2 7.523893629839155 1
3 6.637371487086802 1
4 3.979888592566325 0
5 1.4203667504248525 0
6 0.5102882016103362 0
7 0.17944370266148424 0
8 0.05981850490263563 0
9 0.018521095377542002 0
10 0.005599795243725774 0
11 0.0016540014143118895 0
12 0.00031853431013706076 0
13 1.757657015345987e-05 0
14 6.108415971735525e-08 0
15 5.0388745260855955e-12 0


==> results/test2-n64.txt <==
k residual damping
0 2.22518820070161 1
1 1.7075944612697367 0
2 0.5592703567705622 0
3 0.16658891104641096 0
4 0.04172089450441502 0
5 0.007384664577514196 0
6 0.0007078736151449848 0
7 1.2577111890018469e-05 0
8 4.858313567109061e-09 0
9 8.042181123943951e-14 0


==> results/test2-n8.txt <==
k residual damping
0 0.7583261811576072 1
1 0.580789498534051 0
2 0.298480036075264 0
3 0.04609912068552989 0
4 0.001738547494941672 0
5 1.7157159980910045e-06 0
6 2.0484832845115245e-12 0


==> results/test2.txt <==
N      L1                    L2                    Linfty
91     0.1915922596771673    0.24151410925727948   0.7383580693510814
325    0.09188175130020183   0.12102198318692244   0.47055566403339133
1225   0.04475529466842356   0.05941018899409616   0.28441343133888275
4753   0.02183879259339197   0.028990435502401324  0.16584992705182017
18721  0.010727205891061948  0.014173319849262607  0.09437818746133592
74305  0.005301785678937638  0.006963068166477445  0.05279057582210023
296065 0.0026318354955176403 0.0034382435863072555 0.029156876209399774


==> results/test3-n128.txt <==
k residual damping
0 3.183078548092613 1
1 2.4763297516851326 0
2 0.8692609452989164 0
3 0.30830932876840383 0
4 0.10634091720038075 0
5 0.03423036798677363 0
6 0.011392435336428223 0
7 0.003344743351276164 0
8 0.0006227177127789795 0
9 5.8137182240835855e-05 0
10 7.18152394830174e-07 0
11 1.1354721810479017e-10 0
12 1.7452738828044793e-13 0


==> results/test3-n16.txt <==
k residual damping
0 0.748698607927604 0
1 0.23232169837850372 0
2 0.05753861494424926 0
3 0.010515280935869686 0
4 0.0013622603603826362 0
5 4.546379375305525e-05 0
6 5.414294182196817e-08 0
7 7.684117650067479e-14 0


==> results/test3-n256.txt <==
k residual damping
0 5.724197433598373 1
1 5.051946686421761 1
2 3.0389892032398858 0
3 1.0723028517732915 0
4 0.38613588791795783 0
5 0.13793256480049684 0
6 0.0475613349973525 0
7 0.016193291689369636 0
8 0.005596974036191313 0
9 0.0016352079459296203 0
10 0.0003016857188300584 0
11 2.764677038576882e-05 0
12 3.2645291652702576e-07 0
13 4.70869777361276e-11 0


==> results/test3-n32.txt <==
k residual damping
0 1.1616458226556343 0
1 0.39524509140456165 0
2 0.12397978958588672 0
3 0.032663923818749656 0
4 0.0076522034851091505 0
5 0.0011264541633508349 0
6 5.962864025706536e-05 0
7 1.9087189818144877e-07 0
8 1.9666013153588865e-12 0


==> results/test3-n512.txt <==
k residual damping
0 10.747941313045978 1
1 10.097423163411182 1
2 9.4856408273471 1
3 7.375603232437212 0
4 2.6011099302897756 0
5 0.9363893445361224 0
6 0.34034470507927495 0
7 0.12305030314825796 0
8 0.043641003203948585 0
9 0.015451010473471114 0
10 0.005382460980124771 0
11 0.001789511361010133 0
12 0.0004547680095030729 0
13 6.641644217378527e-05 0
14 3.3913595397237974e-06 0
15 1.0124312568709161e-08 0
16 2.7686417617906615e-12 0


==> results/test3-n64.txt <==
k residual damping
0 1.8704236994223804 0
1 0.6608601269261095 0
2 0.22307541841177733 0
3 0.07042713705134564 0
4 0.020648670305492115 0
5 0.005756741304299355 0
6 0.0010045411109302512 0
7 8.152067988427485e-05 0
8 7.109771556720539e-07 0
9 5.529151830636362e-11 0


==> results/test3-n8.txt <==
k residual damping
0 0.47556887721127883 0
1 0.11595160240059756 0
2 0.018289164087553406 0
3 0.0021075893392364514 0
4 5.1472362757159e-05 0
5 3.281775386983884e-08 0
6 1.3355734421638962e-14 0


==> results/test3.txt <==
N L1 L2 Linfty
81 0.030613119913828018 0.055546481156148235 0.2681894874624282
289 0.00849703298292364 0.01817189195485769 0.1267421649923732
1089 0.0023431382095068444 0.006079266427121189 0.060767061912521576
4225 0.0006413288512740406 0.0020721360836834803 0.029575867536230357
16641 0.0001743287023612299 0.0007158575358175344 0.014550505706290491
66049 4.7094438757827095e-05 0.00024953702994315937 0.007207387018866036
263169 1.265332571209924e-05 8.748259161991739e-05 0.0035846384855427065


==> results/test4-n128.txt <==
k residual damping
0 3.345777589831958 1
1 3.1415928157709003 1
2 1.844559772284 0
3 0.6544849516666464 0
4 0.23186900327928842 0
5 0.07778309688036132 0
6 0.022716856738714836 0
7 0.005542664603199391 0
8 0.0014316939783976493 0
9 0.00027754437450377804 0
10 2.277173602923064e-05 0
11 1.6939719782501268e-07 0
12 9.484103867681766e-12 0


==> results/test4-n16.txt <==
k residual damping
0 1.1463971742420085 1
1 0.7082844345731694 0
2 0.21940500368620486 0
3 0.05394470643207498 0
4 0.008091685891458455 0
5 0.00047899397151052983 0
6 7.203460620041422e-06 0
7 2.0408527445164416e-09 0
8 5.203798165631557e-15 0


==> results/test4-n256.txt <==
k residual damping
0  5.059333194255818 1
1  4.751534198026909 1
2  4.188736316470029 0
3  1.449162127386508 0
4  0.5125018777320312 0
5  0.1796375832744007 0
6  0.06117673967605683 0
7  0.01907357210456109 0
8  0.005699860982389993 0
9  0.0019051818104310638 0
10 0.0005401079418068653 0
11 9.373487409673168e-05 0
12 5.518838241772919e-06 0
13 2.0098488952864164e-08 0
14 1.2594963506737196e-12 0


==> results/test4-n32.txt <==
k residual damping
0 1.6053242409039123 1
1 0.9682786355778144 0
2 0.34628865223486005 0
3 0.10472038948755327 0
4 0.02522466015936681 0
5 0.003525839181964827 0
6 0.0003982341275735405 0
7 1.1944334668622487e-05 0
8 1.1521921941709767e-08 0
9 2.2373783677062866e-14 0


==> results/test4-n512.txt <==
k residual damping
0 8.026171486412785 1
1 7.779157311009708 1
2 7.539716569472786 1
3 6.651549094370871 1
4 3.9907237821519903 0
5 1.4292248220097008 0
6 0.5183517707503537 0
7 0.18696039554116214 0
8 0.0656884327776419 0
9 0.021643192169444252 0
10 0.006668766974297766 0
11 0.0021849096941907553 0
12 0.0007386684307255041 0
13 0.00019227603601301696 0
14 2.9641138495470815e-05 0
15 1.1268525594979822e-06 0
16 1.6819842555137468e-09 0
17 4.903883017034242e-12 0


==> results/test4-n64.txt <==
k residual damping
0 2.2898376717646047 1
1 1.762666228698077 0
2 0.6020681138837748 0
3 0.19923851638628054 0
4 0.061054374168737005 0
5 0.015145428573036012 0
6 0.0031103522049054913 0
7 0.0005810685989278364 0
8 4.9207157101636406e-05 0
9 3.924167405633913e-07 0
10 2.5266969992843094e-11 0


==> results/test4-n8.txt <==
k residual damping
0 0.8284719515291544 1
1 0.4968991293843858 0
2 0.13312239955838237 0
3 0.02103777689715982 0
4 0.0011282371880064906 0
5 8.572532152993146e-06 0
6 1.2903456507416334e-09 0
7 1.4237161410651913e-15 0


==> results/test4.txt <==
N L1 L2 Linfty
91 0.027807037906935388 0.047528688794232866 0.12283972998527437
325 0.007859518780761434 0.016513983917079776 0.05733277157873906
1225 0.002190233874685364 0.005742357691801857 0.02746635011353571
4753 0.0006039016616796616 0.0020043770679302065 0.013393287763808104
18721 0.0001650678343545745 0.0007023494413009801 0.0066020821368726335
74305 4.479112820353085e-05 0.0002468651785651661 0.003275033663200033
296065 1.2078985855112098e-05 8.695769216795185e-05 0.0016304258153209128


==> results/test5-grid-n16.txt <==
x y
-1.0 -1.0
-1.0 -0.96875
-1.0 -0.9375
-1.0 -0.875
-1.0 -0.75
-1.0 -0.625
-1.0 -0.5
-1.0 -0.25
-1.0 0.0
-1.0 0.25
-1.0 0.5
-1.0 0.625
-1.0 0.75
-1.0 0.875
-1.0 0.9375
-1.0 0.96875
-1.0 1.0
-0.96875 -1.0
-0.96875 -0.96875
-0.96875 -0.9375
-0.96875 -0.875
-0.96875 -0.75
-0.96875 -0.625
-0.96875 -0.5
-0.96875 -0.25
-0.96875 0.0
-0.96875 0.25
-0.96875 0.5
-0.96875 0.625
-0.96875 0.75
-0.96875 0.875
-0.96875 0.9375
-0.96875 0.96875
-0.96875 1.0
-0.9375 -1.0
-0.9375 -0.96875
-0.9375 -0.9375
-0.9375 -0.875
-0.9375 -0.75
-0.9375 -0.625
-0.9375 -0.5
-0.9375 -0.25
-0.9375 0.0
-0.9375 0.25
-0.9375 0.5
-0.9375 0.625
-0.9375 0.75
-0.9375 0.875
-0.9375 0.9375
-0.9375 0.96875
-0.9375 1.0
-0.875 -1.0
-0.875 -0.96875
-0.875 -0.9375
-0.875 -0.875
-0.875 -0.75
-0.875 -0.625
-0.875 -0.5
-0.875 -0.25
-0.875 0.0
-0.875 0.25
-0.875 0.5
-0.875 0.625
-0.875 0.75
-0.875 0.875
-0.875 0.9375
-0.875 0.96875
-0.875 1.0
-0.75 -1.0
-0.75 -0.96875
-0.75 -0.9375
-0.75 -0.875
-0.75 -0.75
-0.75 -0.625
-0.75 -0.5
-0.75 -0.25
-0.75 0.0
-0.75 0.25
-0.75 0.5
-0.75 0.625
-0.75 0.75
-0.75 0.875
-0.75 0.9375
-0.75 0.96875
-0.75 1.0
-0.625 -1.0
-0.625 -0.96875
-0.625 -0.9375
-0.625 -0.875
-0.625 -0.75
-0.625 -0.625
-0.625 -0.5
-0.625 -0.25
-0.625 0.0
-0.625 0.25
-0.625 0.5
-0.625 0.625
-0.625 0.75
-0.625 0.875
-0.625 0.9375
-0.625 0.96875
-0.625 1.0
-0.5 -1.0
-0.5 -0.96875
-0.5 -0.9375
-0.5 -0.875
-0.5 -0.75
-0.5 -0.625
-0.5 -0.5
-0.5 -0.25
-0.5 0.0
-0.5 0.25
-0.5 0.5
-0.5 0.625
-0.5 0.75
-0.5 0.875
-0.5 0.9375
-0.5 0.96875
-0.5 1.0
-0.25 -1.0
-0.25 -0.96875
-0.25 -0.9375
-0.25 -0.875
-0.25 -0.75
-0.25 -0.625
-0.25 -0.5
-0.25 -0.25
-0.25 0.0
-0.25 0.25
-0.25 0.5
-0.25 0.625
-0.25 0.75
-0.25 0.875
-0.25 0.9375
-0.25 0.96875
-0.25 1.0
0.0 -1.0
0.0 -0.96875
0.0 -0.9375
0.0 -0.875
0.0 -0.75
0.0 -0.625
0.0 -0.5
0.0 -0.25
0.0 0.0
0.0 0.25
0.0 0.5
0.0 0.625
0.0 0.75
0.0 0.875
0.0 0.9375
0.0 0.96875
0.0 1.0
0.25 -1.0
0.25 -0.96875
0.25 -0.9375
0.25 -0.875
0.25 -0.75
0.25 -0.625
0.25 -0.5
0.25 -0.25
0.25 0.0
0.25 0.25
0.25 0.5
0.25 0.625
0.25 0.75
0.25 0.875
0.25 0.9375
0.25 0.96875
0.25 1.0
0.5 -1.0
0.5 -0.96875
0.5 -0.9375
0.5 -0.875
0.5 -0.75
0.5 -0.625
0.5 -0.5
0.5 -0.25
0.5 0.0
0.5 0.25
0.5 0.5
0.5 0.625
0.5 0.75
0.5 0.875
0.5 0.9375
0.5 0.96875
0.5 1.0
0.625 -1.0
0.625 -0.96875
0.625 -0.9375
0.625 -0.875
0.625 -0.75
0.625 -0.625
0.625 -0.5
0.625 -0.25
0.625 0.0
0.625 0.25
0.625 0.5
0.625 0.625
0.625 0.75
0.625 0.875
0.625 0.9375
0.625 0.96875
0.625 1.0
0.75 -1.0
0.75 -0.96875
0.75 -0.9375
0.75 -0.875
0.75 -0.75
0.75 -0.625
0.75 -0.5
0.75 -0.25
0.75 0.0
0.75 0.25
0.75 0.5
0.75 0.625
0.75 0.75
0.75 0.875
0.75 0.9375
0.75 0.96875
0.75 1.0
0.875 -1.0
0.875 -0.96875
0.875 -0.9375
0.875 -0.875
0.875 -0.75
0.875 -0.625
0.875 -0.5
0.875 -0.25
0.875 0.0
0.875 0.25
0.875 0.5
0.875 0.625
0.875 0.75
0.875 0.875
0.875 0.9375
0.875 0.96875
0.875 1.0
0.9375 -1.0
0.9375 -0.96875
0.9375 -0.9375
0.9375 -0.875
0.9375 -0.75
0.9375 -0.625
0.9375 -0.5
0.9375 -0.25
0.9375 0.0
0.9375 0.25
0.9375 0.5
0.9375 0.625
0.9375 0.75
0.9375 0.875
0.9375 0.9375
0.9375 0.96875
0.9375 1.0
0.96875 -1.0
0.96875 -0.96875
0.96875 -0.9375
0.96875 -0.875
0.96875 -0.75
0.96875 -0.625
0.96875 -0.5
0.96875 -0.25
0.96875 0.0
0.96875 0.25
0.96875 0.5
0.96875 0.625
0.96875 0.75
0.96875 0.875
0.96875 0.9375
0.96875 0.96875
0.96875 1.0
1.0 -1.0
1.0 -0.96875
1.0 -0.9375
1.0 -0.875
1.0 -0.75
1.0 -0.625
1.0 -0.5
1.0 -0.25
1.0 0.0
1.0 0.25
1.0 0.5
1.0 0.625
1.0 0.75
1.0 0.875
1.0 0.9375
1.0 0.96875
1.0 1.0


==> results/test5-grid-n32.txt <==
x y
-1.0 -1.0
-1.0 -0.9921875
-1.0 -0.984375
-1.0 -0.96875
-1.0 -0.9375
-1.0 -0.90625
-1.0 -0.875
-1.0 -0.8125
-1.0 -0.75
-1.0 -0.6875
-1.0 -0.625
-1.0 -0.5625
-1.0 -0.5
-1.0 -0.375
-1.0 -0.25
-1.0 -0.125
-1.0 0.0
-1.0 0.125
-1.0 0.25
-1.0 0.375
-1.0 0.5
-1.0 0.5625
-1.0 0.625
-1.0 0.6875
-1.0 0.75
-1.0 0.8125
-1.0 0.875
-1.0 0.90625
-1.0 0.9375
-1.0 0.96875
-1.0 0.984375
-1.0 0.9921875
-1.0 1.0
-0.9921875 -1.0
-0.9921875 -0.9921875
-0.9921875 -0.984375
-0.9921875 -0.96875
-0.9921875 -0.9375
-0.9921875 -0.90625
-0.9921875 -0.875
-0.9921875 -0.8125
-0.9921875 -0.75
-0.9921875 -0.6875
-0.9921875 -0.625
-0.9921875 -0.5625
-0.9921875 -0.5
-0.9921875 -0.375
-0.9921875 -0.25
-0.9921875 -0.125
-0.9921875 0.0
-0.9921875 0.125
-0.9921875 0.25
-0.9921875 0.375
-0.9921875 0.5
-0.9921875 0.5625
-0.9921875 0.625
-0.9921875 0.6875
-0.9921875 0.75
-0.9921875 0.8125
-0.9921875 0.875
-0.9921875 0.90625
-0.9921875 0.9375
-0.9921875 0.96875
-0.9921875 0.984375
-0.9921875 0.9921875
-0.9921875 1.0
-0.984375 -1.0
-0.984375 -0.9921875
-0.984375 -0.984375
-0.984375 -0.96875
-0.984375 -0.9375
-0.984375 -0.90625
-0.984375 -0.875
-0.984375 -0.8125
-0.984375 -0.75
-0.984375 -0.6875
-0.984375 -0.625
-0.984375 -0.5625
-0.984375 -0.5
-0.984375 -0.375
-0.984375 -0.25
-0.984375 -0.125
-0.984375 0.0
-0.984375 0.125
-0.984375 0.25
-0.984375 0.375
-0.984375 0.5
-0.984375 0.5625
-0.984375 0.625
-0.984375 0.6875
-0.984375 0.75
-0.984375 0.8125
-0.984375 0.875
-0.984375 0.90625
-0.984375 0.9375
-0.984375 0.96875
-0.984375 0.984375
-0.984375 0.9921875
-0.984375 1.0
-0.96875 -1.0
-0.96875 -0.9921875
-0.96875 -0.984375
-0.96875 -0.96875
-0.96875 -0.9375
-0.96875 -0.90625
-0.96875 -0.875
-0.96875 -0.8125
-0.96875 -0.75
-0.96875 -0.6875
-0.96875 -0.625
-0.96875 -0.5625
-0.96875 -0.5
-0.96875 -0.375
-0.96875 -0.25
-0.96875 -0.125
-0.96875 0.0
-0.96875 0.125
-0.96875 0.25
-0.96875 0.375
-0.96875 0.5
-0.96875 0.5625
-0.96875 0.625
-0.96875 0.6875
-0.96875 0.75
-0.96875 0.8125
-0.96875 0.875
-0.96875 0.90625
-0.96875 0.9375
-0.96875 0.96875
-0.96875 0.984375
-0.96875 0.9921875
-0.96875 1.0
-0.9375 -1.0
-0.9375 -0.9921875
-0.9375 -0.984375
-0.9375 -0.96875
-0.9375 -0.9375
-0.9375 -0.90625
-0.9375 -0.875
-0.9375 -0.8125
-0.9375 -0.75
-0.9375 -0.6875
-0.9375 -0.625
-0.9375 -0.5625
-0.9375 -0.5
-0.9375 -0.375
-0.9375 -0.25
-0.9375 -0.125
-0.9375 0.0
-0.9375 0.125
-0.9375 0.25
-0.9375 0.375
-0.9375 0.5
-0.9375 0.5625
-0.9375 0.625
-0.9375 0.6875
-0.9375 0.75
-0.9375 0.8125
-0.9375 0.875
-0.9375 0.90625
-0.9375 0.9375
-0.9375 0.96875
-0.9375 0.984375
-0.9375 0.9921875
-0.9375 1.0
-0.90625 -1.0
-0.90625 -0.9921875
-0.90625 -0.984375
-0.90625 -0.96875
-0.90625 -0.9375
-0.90625 -0.90625
-0.90625 -0.875
-0.90625 -0.8125
-0.90625 -0.75
-0.90625 -0.6875
-0.90625 -0.625
-0.90625 -0.5625
-0.90625 -0.5
-0.90625 -0.375
-0.90625 -0.25
-0.90625 -0.125
-0.90625 0.0
-0.90625 0.125
-0.90625 0.25
-0.90625 0.375
-0.90625 0.5
-0.90625 0.5625
-0.90625 0.625
-0.90625 0.6875
-0.90625 0.75
-0.90625 0.8125
-0.90625 0.875
-0.90625 0.90625
-0.90625 0.9375
-0.90625 0.96875
-0.90625 0.984375
-0.90625 0.9921875
-0.90625 1.0
-0.875 -1.0
-0.875 -0.9921875
-0.875 -0.984375
-0.875 -0.96875
-0.875 -0.9375
-0.875 -0.90625
-0.875 -0.875
-0.875 -0.8125
-0.875 -0.75
-0.875 -0.6875
-0.875 -0.625
-0.875 -0.5625
-0.875 -0.5
-0.875 -0.375
-0.875 -0.25
-0.875 -0.125
-0.875 0.0
-0.875 0.125
-0.875 0.25
-0.875 0.375
-0.875 0.5
-0.875 0.5625
-0.875 0.625
-0.875 0.6875
-0.875 0.75
-0.875 0.8125
-0.875 0.875
-0.875 0.90625
-0.875 0.9375
-0.875 0.96875
-0.875 0.984375
-0.875 0.9921875
-0.875 1.0
-0.8125 -1.0
-0.8125 -0.9921875
-0.8125 -0.984375
-0.8125 -0.96875
-0.8125 -0.9375
-0.8125 -0.90625
-0.8125 -0.875
-0.8125 -0.8125
-0.8125 -0.75
-0.8125 -0.6875
-0.8125 -0.625
-0.8125 -0.5625
-0.8125 -0.5
-0.8125 -0.375
-0.8125 -0.25
-0.8125 -0.125
-0.8125 0.0
-0.8125 0.125
-0.8125 0.25
-0.8125 0.375
-0.8125 0.5
-0.8125 0.5625
-0.8125 0.625
-0.8125 0.6875
-0.8125 0.75
-0.8125 0.8125
-0.8125 0.875
-0.8125 0.90625
-0.8125 0.9375
-0.8125 0.96875
-0.8125 0.984375
-0.8125 0.9921875
-0.8125 1.0
-0.75 -1.0
-0.75 -0.9921875
-0.75 -0.984375
-0.75 -0.96875
-0.75 -0.9375
-0.75 -0.90625
-0.75 -0.875
-0.75 -0.8125
-0.75 -0.75
-0.75 -0.6875
-0.75 -0.625
-0.75 -0.5625
-0.75 -0.5
-0.75 -0.375
-0.75 -0.25
-0.75 -0.125
-0.75 0.0
-0.75 0.125
-0.75 0.25
-0.75 0.375
-0.75 0.5
-0.75 0.5625
-0.75 0.625
-0.75 0.6875
-0.75 0.75
-0.75 0.8125
-0.75 0.875
-0.75 0.90625
-0.75 0.9375
-0.75 0.96875
-0.75 0.984375
-0.75 0.9921875
-0.75 1.0
-0.6875 -1.0
-0.6875 -0.9921875
-0.6875 -0.984375
-0.6875 -0.96875
-0.6875 -0.9375
-0.6875 -0.90625
-0.6875 -0.875
-0.6875 -0.8125
-0.6875 -0.75
-0.6875 -0.6875
-0.6875 -0.625
-0.6875 -0.5625
-0.6875 -0.5
-0.6875 -0.375
-0.6875 -0.25
-0.6875 -0.125
-0.6875 0.0
-0.6875 0.125
-0.6875 0.25
-0.6875 0.375
-0.6875 0.5
-0.6875 0.5625
-0.6875 0.625
-0.6875 0.6875
-0.6875 0.75
-0.6875 0.8125
-0.6875 0.875
-0.6875 0.90625
-0.6875 0.9375
-0.6875 0.96875
-0.6875 0.984375
-0.6875 0.9921875
-0.6875 1.0
-0.625 -1.0
-0.625 -0.9921875
-0.625 -0.984375
-0.625 -0.96875
-0.625 -0.9375
-0.625 -0.90625
-0.625 -0.875
-0.625 -0.8125
-0.625 -0.75
-0.625 -0.6875
-0.625 -0.625
-0.625 -0.5625
-0.625 -0.5
-0.625 -0.375
-0.625 -0.25
-0.625 -0.125
-0.625 0.0
-0.625 0.125
-0.625 0.25
-0.625 0.375
-0.625 0.5
-0.625 0.5625
-0.625 0.625
-0.625 0.6875
-0.625 0.75
-0.625 0.8125
-0.625 0.875
-0.625 0.90625
-0.625 0.9375
-0.625 0.96875
-0.625 0.984375
-0.625 0.9921875
-0.625 1.0
-0.5625 -1.0
-0.5625 -0.9921875
-0.5625 -0.984375
-0.5625 -0.96875
-0.5625 -0.9375
-0.5625 -0.90625
-0.5625 -0.875
-0.5625 -0.8125
-0.5625 -0.75
-0.5625 -0.6875
-0.5625 -0.625
-0.5625 -0.5625
-0.5625 -0.5
-0.5625 -0.375
-0.5625 -0.25
-0.5625 -0.125
-0.5625 0.0
-0.5625 0.125
-0.5625 0.25
-0.5625 0.375
-0.5625 0.5
-0.5625 0.5625
-0.5625 0.625
-0.5625 0.6875
-0.5625 0.75
-0.5625 0.8125
-0.5625 0.875
-0.5625 0.90625
-0.5625 0.9375
-0.5625 0.96875
-0.5625 0.984375
-0.5625 0.9921875
-0.5625 1.0
-0.5 -1.0
-0.5 -0.9921875
-0.5 -0.984375
-0.5 -0.96875
-0.5 -0.9375
-0.5 -0.90625
-0.5 -0.875
-0.5 -0.8125
-0.5 -0.75
-0.5 -0.6875
-0.5 -0.625
-0.5 -0.5625
-0.5 -0.5
-0.5 -0.375
-0.5 -0.25
-0.5 -0.125
-0.5 0.0
-0.5 0.125
-0.5 0.25
-0.5 0.375
-0.5 0.5
-0.5 0.5625
-0.5 0.625
-0.5 0.6875
-0.5 0.75
-0.5 0.8125
-0.5 0.875
-0.5 0.90625
-0.5 0.9375
-0.5 0.96875
-0.5 0.984375
-0.5 0.9921875
-0.5 1.0
-0.375 -1.0
-0.375 -0.9921875
-0.375 -0.984375
-0.375 -0.96875
-0.375 -0.9375
-0.375 -0.90625
-0.375 -0.875
-0.375 -0.8125
-0.375 -0.75
-0.375 -0.6875
-0.375 -0.625
-0.375 -0.5625
-0.375 -0.5
-0.375 -0.375
-0.375 -0.25
-0.375 -0.125
-0.375 0.0
-0.375 0.125
-0.375 0.25
-0.375 0.375
-0.375 0.5
-0.375 0.5625
-0.375 0.625
-0.375 0.6875
-0.375 0.75
-0.375 0.8125
-0.375 0.875
-0.375 0.90625
-0.375 0.9375
-0.375 0.96875
-0.375 0.984375
-0.375 0.9921875
-0.375 1.0
-0.25 -1.0
-0.25 -0.9921875
-0.25 -0.984375
-0.25 -0.96875
-0.25 -0.9375
-0.25 -0.90625
-0.25 -0.875
-0.25 -0.8125
-0.25 -0.75
-0.25 -0.6875
-0.25 -0.625
-0.25 -0.5625
-0.25 -0.5
-0.25 -0.375
-0.25 -0.25
-0.25 -0.125
-0.25 0.0
-0.25 0.125
-0.25 0.25
-0.25 0.375
-0.25 0.5
-0.25 0.5625
-0.25 0.625
-0.25 0.6875
-0.25 0.75
-0.25 0.8125
-0.25 0.875
-0.25 0.90625
-0.25 0.9375
-0.25 0.96875
-0.25 0.984375
-0.25 0.9921875
-0.25 1.0
-0.125 -1.0
-0.125 -0.9921875
-0.125 -0.984375
-0.125 -0.96875
-0.125 -0.9375
-0.125 -0.90625
-0.125 -0.875
-0.125 -0.8125
-0.125 -0.75
-0.125 -0.6875
-0.125 -0.625
-0.125 -0.5625
-0.125 -0.5
-0.125 -0.375
-0.125 -0.25
-0.125 -0.125
-0.125 0.0
-0.125 0.125
-0.125 0.25
-0.125 0.375
-0.125 0.5
-0.125 0.5625
-0.125 0.625
-0.125 0.6875
-0.125 0.75
-0.125 0.8125
-0.125 0.875
-0.125 0.90625
-0.125 0.9375
-0.125 0.96875
-0.125 0.984375
-0.125 0.9921875
-0.125 1.0
0.0 -1.0
0.0 -0.9921875
0.0 -0.984375
0.0 -0.96875
0.0 -0.9375
0.0 -0.90625
0.0 -0.875
0.0 -0.8125
0.0 -0.75
0.0 -0.6875
0.0 -0.625
0.0 -0.5625
0.0 -0.5
0.0 -0.375
0.0 -0.25
0.0 -0.125
0.0 0.0
0.0 0.125
0.0 0.25
0.0 0.375
0.0 0.5
0.0 0.5625
0.0 0.625
0.0 0.6875
0.0 0.75
0.0 0.8125
0.0 0.875
0.0 0.90625
0.0 0.9375
0.0 0.96875
0.0 0.984375
0.0 0.9921875
0.0 1.0
0.125 -1.0
0.125 -0.9921875
0.125 -0.984375
0.125 -0.96875
0.125 -0.9375
0.125 -0.90625
0.125 -0.875
0.125 -0.8125
0.125 -0.75
0.125 -0.6875
0.125 -0.625
0.125 -0.5625
0.125 -0.5
0.125 -0.375
0.125 -0.25
0.125 -0.125
0.125 0.0
0.125 0.125
0.125 0.25
0.125 0.375
0.125 0.5
0.125 0.5625
0.125 0.625
0.125 0.6875
0.125 0.75
0.125 0.8125
0.125 0.875
0.125 0.90625
0.125 0.9375
0.125 0.96875
0.125 0.984375
0.125 0.9921875
0.125 1.0
0.25 -1.0
0.25 -0.9921875
0.25 -0.984375
0.25 -0.96875
0.25 -0.9375
0.25 -0.90625
0.25 -0.875
0.25 -0.8125
0.25 -0.75
0.25 -0.6875
0.25 -0.625
0.25 -0.5625
0.25 -0.5
0.25 -0.375
0.25 -0.25
0.25 -0.125
0.25 0.0
0.25 0.125
0.25 0.25
0.25 0.375
0.25 0.5
0.25 0.5625
0.25 0.625
0.25 0.6875
0.25 0.75
0.25 0.8125
0.25 0.875
0.25 0.90625
0.25 0.9375
0.25 0.96875
0.25 0.984375
0.25 0.9921875
0.25 1.0
0.375 -1.0
0.375 -0.9921875
0.375 -0.984375
0.375 -0.96875
0.375 -0.9375
0.375 -0.90625
0.375 -0.875
0.375 -0.8125
0.375 -0.75
0.375 -0.6875
0.375 -0.625
0.375 -0.5625
0.375 -0.5
0.375 -0.375
0.375 -0.25
0.375 -0.125
0.375 0.0
0.375 0.125
0.375 0.25
0.375 0.375
0.375 0.5
0.375 0.5625
0.375 0.625
0.375 0.6875
0.375 0.75
0.375 0.8125
0.375 0.875
0.375 0.90625
0.375 0.9375
0.375 0.96875
0.375 0.984375
0.375 0.9921875
0.375 1.0
0.5 -1.0
0.5 -0.9921875
0.5 -0.984375
0.5 -0.96875
0.5 -0.9375
0.5 -0.90625
0.5 -0.875
0.5 -0.8125
0.5 -0.75
0.5 -0.6875
0.5 -0.625
0.5 -0.5625
0.5 -0.5
0.5 -0.375
0.5 -0.25
0.5 -0.125
0.5 0.0
0.5 0.125
0.5 0.25
0.5 0.375
0.5 0.5
0.5 0.5625
0.5 0.625
0.5 0.6875
0.5 0.75
0.5 0.8125
0.5 0.875
0.5 0.90625
0.5 0.9375
0.5 0.96875
0.5 0.984375
0.5 0.9921875
0.5 1.0
0.5625 -1.0
0.5625 -0.9921875
0.5625 -0.984375
0.5625 -0.96875
0.5625 -0.9375
0.5625 -0.90625
0.5625 -0.875
0.5625 -0.8125
0.5625 -0.75
0.5625 -0.6875
0.5625 -0.625
0.5625 -0.5625
0.5625 -0.5
0.5625 -0.375
0.5625 -0.25
0.5625 -0.125
0.5625 0.0
0.5625 0.125
0.5625 0.25
0.5625 0.375
0.5625 0.5
0.5625 0.5625
0.5625 0.625
0.5625 0.6875
0.5625 0.75
0.5625 0.8125
0.5625 0.875
0.5625 0.90625
0.5625 0.9375
0.5625 0.96875
0.5625 0.984375
0.5625 0.9921875
0.5625 1.0
0.625 -1.0
0.625 -0.9921875
0.625 -0.984375
0.625 -0.96875
0.625 -0.9375
0.625 -0.90625
0.625 -0.875
0.625 -0.8125
0.625 -0.75
0.625 -0.6875
0.625 -0.625
0.625 -0.5625
0.625 -0.5
0.625 -0.375
0.625 -0.25
0.625 -0.125
0.625 0.0
0.625 0.125
0.625 0.25
0.625 0.375
0.625 0.5
0.625 0.5625
0.625 0.625
0.625 0.6875
0.625 0.75
0.625 0.8125
0.625 0.875
0.625 0.90625
0.625 0.9375
0.625 0.96875
0.625 0.984375
0.625 0.9921875
0.625 1.0
0.6875 -1.0
0.6875 -0.9921875
0.6875 -0.984375
0.6875 -0.96875
0.6875 -0.9375
0.6875 -0.90625
0.6875 -0.875
0.6875 -0.8125
0.6875 -0.75
0.6875 -0.6875
0.6875 -0.625
0.6875 -0.5625
0.6875 -0.5
0.6875 -0.375
0.6875 -0.25
0.6875 -0.125
0.6875 0.0
0.6875 0.125
0.6875 0.25
0.6875 0.375
0.6875 0.5
0.6875 0.5625
0.6875 0.625
0.6875 0.6875
0.6875 0.75
0.6875 0.8125
0.6875 0.875
0.6875 0.90625
0.6875 0.9375
0.6875 0.96875
0.6875 0.984375
0.6875 0.9921875
0.6875 1.0
0.75 -1.0
0.75 -0.9921875
0.75 -0.984375
0.75 -0.96875
0.75 -0.9375
0.75 -0.90625
0.75 -0.875
0.75 -0.8125
0.75 -0.75
0.75 -0.6875
0.75 -0.625
0.75 -0.5625
0.75 -0.5
0.75 -0.375
0.75 -0.25
0.75 -0.125
0.75 0.0
0.75 0.125
0.75 0.25
0.75 0.375
0.75 0.5
0.75 0.5625
0.75 0.625
0.75 0.6875
0.75 0.75
0.75 0.8125
0.75 0.875
0.75 0.90625
0.75 0.9375
0.75 0.96875
0.75 0.984375
0.75 0.9921875
0.75 1.0
0.8125 -1.0
0.8125 -0.9921875
0.8125 -0.984375
0.8125 -0.96875
0.8125 -0.9375
0.8125 -0.90625
0.8125 -0.875
0.8125 -0.8125
0.8125 -0.75
0.8125 -0.6875
0.8125 -0.625
0.8125 -0.5625
0.8125 -0.5
0.8125 -0.375
0.8125 -0.25
0.8125 -0.125
0.8125 0.0
0.8125 0.125
0.8125 0.25
0.8125 0.375
0.8125 0.5
0.8125 0.5625
0.8125 0.625
0.8125 0.6875
0.8125 0.75
0.8125 0.8125
0.8125 0.875
0.8125 0.90625
0.8125 0.9375
0.8125 0.96875
0.8125 0.984375
0.8125 0.9921875
0.8125 1.0
0.875 -1.0
0.875 -0.9921875
0.875 -0.984375
0.875 -0.96875
0.875 -0.9375
0.875 -0.90625
0.875 -0.875
0.875 -0.8125
0.875 -0.75
0.875 -0.6875
0.875 -0.625
0.875 -0.5625
0.875 -0.5
0.875 -0.375
0.875 -0.25
0.875 -0.125
0.875 0.0
0.875 0.125
0.875 0.25
0.875 0.375
0.875 0.5
0.875 0.5625
0.875 0.625
0.875 0.6875
0.875 0.75
0.875 0.8125
0.875 0.875
0.875 0.90625
0.875 0.9375
0.875 0.96875
0.875 0.984375
0.875 0.9921875
0.875 1.0
0.90625 -1.0
0.90625 -0.9921875
0.90625 -0.984375
0.90625 -0.96875
0.90625 -0.9375
0.90625 -0.90625
0.90625 -0.875
0.90625 -0.8125
0.90625 -0.75
0.90625 -0.6875
0.90625 -0.625
0.90625 -0.5625
0.90625 -0.5
0.90625 -0.375
0.90625 -0.25
0.90625 -0.125
0.90625 0.0
0.90625 0.125
0.90625 0.25
0.90625 0.375
0.90625 0.5
0.90625 0.5625
0.90625 0.625
0.90625 0.6875
0.90625 0.75
0.90625 0.8125
0.90625 0.875
0.90625 0.90625
0.90625 0.9375
0.90625 0.96875
0.90625 0.984375
0.90625 0.9921875
0.90625 1.0
0.9375 -1.0
0.9375 -0.9921875
0.9375 -0.984375
0.9375 -0.96875
0.9375 -0.9375
0.9375 -0.90625
0.9375 -0.875
0.9375 -0.8125
0.9375 -0.75
0.9375 -0.6875
0.9375 -0.625
0.9375 -0.5625
0.9375 -0.5
0.9375 -0.375
0.9375 -0.25
0.9375 -0.125
0.9375 0.0
0.9375 0.125
0.9375 0.25
0.9375 0.375
0.9375 0.5
0.9375 0.5625
0.9375 0.625
0.9375 0.6875
0.9375 0.75
0.9375 0.8125
0.9375 0.875
0.9375 0.90625
0.9375 0.9375
0.9375 0.96875
0.9375 0.984375
0.9375 0.9921875
0.9375 1.0
0.96875 -1.0
0.96875 -0.9921875
0.96875 -0.984375
0.96875 -0.96875
0.96875 -0.9375
0.96875 -0.90625
0.96875 -0.875
0.96875 -0.8125
0.96875 -0.75
0.96875 -0.6875
0.96875 -0.625
0.96875 -0.5625
0.96875 -0.5
0.96875 -0.375
0.96875 -0.25
0.96875 -0.125
0.96875 0.0
0.96875 0.125
0.96875 0.25
0.96875 0.375
0.96875 0.5
0.96875 0.5625
0.96875 0.625
0.96875 0.6875
0.96875 0.75
0.96875 0.8125
0.96875 0.875
0.96875 0.90625
0.96875 0.9375
0.96875 0.96875
0.96875 0.984375
0.96875 0.9921875
0.96875 1.0
0.984375 -1.0
0.984375 -0.9921875
0.984375 -0.984375
0.984375 -0.96875
0.984375 -0.9375
0.984375 -0.90625
0.984375 -0.875
0.984375 -0.8125
0.984375 -0.75
0.984375 -0.6875
0.984375 -0.625
0.984375 -0.5625
0.984375 -0.5
0.984375 -0.375
0.984375 -0.25
0.984375 -0.125
0.984375 0.0
0.984375 0.125
0.984375 0.25
0.984375 0.375
0.984375 0.5
0.984375 0.5625
0.984375 0.625
0.984375 0.6875
0.984375 0.75
0.984375 0.8125
0.984375 0.875
0.984375 0.90625
0.984375 0.9375
0.984375 0.96875
0.984375 0.984375
0.984375 0.9921875
0.984375 1.0
0.9921875 -1.0
0.9921875 -0.9921875
0.9921875 -0.984375
0.9921875 -0.96875
0.9921875 -0.9375
0.9921875 -0.90625
0.9921875 -0.875
0.9921875 -0.8125
0.9921875 -0.75
0.9921875 -0.6875
0.9921875 -0.625
0.9921875 -0.5625
0.9921875 -0.5
0.9921875 -0.375
0.9921875 -0.25
0.9921875 -0.125
0.9921875 0.0
0.9921875 0.125
0.9921875 0.25
0.9921875 0.375
0.9921875 0.5
0.9921875 0.5625
0.9921875 0.625
0.9921875 0.6875
0.9921875 0.75
0.9921875 0.8125
0.9921875 0.875
0.9921875 0.90625
0.9921875 0.9375
0.9921875 0.96875
0.9921875 0.984375
0.9921875 0.9921875
0.9921875 1.0
1.0 -1.0
1.0 -0.9921875
1.0 -0.984375
1.0 -0.96875
1.0 -0.9375
1.0 -0.90625
1.0 -0.875
1.0 -0.8125
1.0 -0.75
1.0 -0.6875
1.0 -0.625
1.0 -0.5625
1.0 -0.5
1.0 -0.375
1.0 -0.25
1.0 -0.125
1.0 0.0
1.0 0.125
1.0 0.25
1.0 0.375
1.0 0.5
1.0 0.5625
1.0 0.625
1.0 0.6875
1.0 0.75
1.0 0.8125
1.0 0.875
1.0 0.90625
1.0 0.9375
1.0 0.96875
1.0 0.984375
1.0 0.9921875
1.0 1.0


==> results/test5-grid-n64.txt <==
x y
-1.0 -1.0
-1.0 -0.998046875
-1.0 -0.99609375
-1.0 -0.9921875
-1.0 -0.984375
-1.0 -0.9765625
-1.0 -0.96875
-1.0 -0.953125
-1.0 -0.9375
-1.0 -0.921875
-1.0 -0.90625
-1.0 -0.875
-1.0 -0.84375
-1.0 -0.8125
-1.0 -0.78125
-1.0 -0.75
-1.0 -0.71875
-1.0 -0.6875
-1.0 -0.65625
-1.0 -0.625
-1.0 -0.59375
-1.0 -0.5625
-1.0 -0.53125
-1.0 -0.5
-1.0 -0.46875
-1.0 -0.4375
-1.0 -0.375
-1.0 -0.3125
-1.0 -0.25
-1.0 -0.1875
-1.0 -0.125
-1.0 -0.0625
-1.0 0.0
-1.0 0.0625
-1.0 0.125
-1.0 0.1875
-1.0 0.25
-1.0 0.3125
-1.0 0.375
-1.0 0.4375
-1.0 0.46875
-1.0 0.5
-1.0 0.53125
-1.0 0.5625
-1.0 0.59375
-1.0 0.625
-1.0 0.65625
-1.0 0.6875
-1.0 0.71875
-1.0 0.75
-1.0 0.78125
-1.0 0.8125
-1.0 0.84375
-1.0 0.875
-1.0 0.90625
-1.0 0.921875
-1.0 0.9375
-1.0 0.953125
-1.0 0.96875
-1.0 0.9765625
-1.0 0.984375
-1.0 0.9921875
-1.0 0.99609375
-1.0 0.998046875
-1.0 1.0
-0.998046875 -1.0
-0.998046875 -0.998046875
-0.998046875 -0.99609375
-0.998046875 -0.9921875
-0.998046875 -0.984375
-0.998046875 -0.9765625
-0.998046875 -0.96875
-0.998046875 -0.953125
-0.998046875 -0.9375
-0.998046875 -0.921875
-0.998046875 -0.90625
-0.998046875 -0.875
-0.998046875 -0.84375
-0.998046875 -0.8125
-0.998046875 -0.78125
-0.998046875 -0.75
-0.998046875 -0.71875
-0.998046875 -0.6875
-0.998046875 -0.65625
-0.998046875 -0.625
-0.998046875 -0.59375
-0.998046875 -0.5625
-0.998046875 -0.53125
-0.998046875 -0.5
-0.998046875 -0.46875
-0.998046875 -0.4375
-0.998046875 -0.375
-0.998046875 -0.3125
-0.998046875 -0.25
-0.998046875 -0.1875
-0.998046875 -0.125
-0.998046875 -0.0625
-0.998046875 0.0
-0.998046875 0.0625
-0.998046875 0.125
-0.998046875 0.1875
-0.998046875 0.25
-0.998046875 0.3125
-0.998046875 0.375
-0.998046875 0.4375
-0.998046875 0.46875
-0.998046875 0.5
-0.998046875 0.53125
-0.998046875 0.5625
-0.998046875 0.59375
-0.998046875 0.625
-0.998046875 0.65625
-0.998046875 0.6875
-0.998046875 0.71875
-0.998046875 0.75
-0.998046875 0.78125
-0.998046875 0.8125
-0.998046875 0.84375
-0.998046875 0.875
-0.998046875 0.90625
-0.998046875 0.921875
-0.998046875 0.9375
-0.998046875 0.953125
-0.998046875 0.96875
-0.998046875 0.9765625
-0.998046875 0.984375
-0.998046875 0.9921875
-0.998046875 0.99609375
-0.998046875 0.998046875
-0.998046875 1.0
-0.99609375 -1.0
-0.99609375 -0.998046875
-0.99609375 -0.99609375
-0.99609375 -0.9921875
-0.99609375 -0.984375
-0.99609375 -0.9765625
-0.99609375 -0.96875
-0.99609375 -0.953125
-0.99609375 -0.9375
-0.99609375 -0.921875
-0.99609375 -0.90625
-0.99609375 -0.875
-0.99609375 -0.84375
-0.99609375 -0.8125
-0.99609375 -0.78125
-0.99609375 -0.75
-0.99609375 -0.71875
-0.99609375 -0.6875
-0.99609375 -0.65625
-0.99609375 -0.625
-0.99609375 -0.59375
-0.99609375 -0.5625
-0.99609375 -0.53125
-0.99609375 -0.5
-0.99609375 -0.46875
-0.99609375 -0.4375
-0.99609375 -0.375
-0.99609375 -0.3125
-0.99609375 -0.25
-0.99609375 -0.1875
-0.99609375 -0.125
-0.99609375 -0.0625
-0.99609375 0.0
-0.99609375 0.0625
-0.99609375 0.125
-0.99609375 0.1875
-0.99609375 0.25
-0.99609375 0.3125
-0.99609375 0.375
-0.99609375 0.4375
-0.99609375 0.46875
-0.99609375 0.5
-0.99609375 0.53125
-0.99609375 0.5625
-0.99609375 0.59375
-0.99609375 0.625
-0.99609375 0.65625
-0.99609375 0.6875
-0.99609375 0.71875
-0.99609375 0.75
-0.99609375 0.78125
-0.99609375 0.8125
-0.99609375 0.84375
-0.99609375 0.875
-0.99609375 0.90625
-0.99609375 0.921875
-0.99609375 0.9375
-0.99609375 0.953125
-0.99609375 0.96875
-0.99609375 0.9765625
-0.99609375 0.984375
-0.99609375 0.9921875
-0.99609375 0.99609375
-0.99609375 0.998046875
-0.99609375 1.0
-0.9921875 -1.0
-0.9921875 -0.998046875
-0.9921875 -0.99609375
-0.9921875 -0.9921875
-0.9921875 -0.984375
-0.9921875 -0.9765625
-0.9921875 -0.96875
-0.9921875 -0.953125
-0.9921875 -0.9375
-0.9921875 -0.921875
-0.9921875 -0.90625
-0.9921875 -0.875
-0.9921875 -0.84375
-0.9921875 -0.8125
-0.9921875 -0.78125
-0.9921875 -0.75
-0.9921875 -0.71875
-0.9921875 -0.6875
-0.9921875 -0.65625
-0.9921875 -0.625
-0.9921875 -0.59375
-0.9921875 -0.5625
-0.9921875 -0.53125
-0.9921875 -0.5
-0.9921875 -0.46875
-0.9921875 -0.4375
-0.9921875 -0.375
-0.9921875 -0.3125
-0.9921875 -0.25
-0.9921875 -0.1875
-0.9921875 -0.125
-0.9921875 -0.0625
-0.9921875 0.0
-0.9921875 0.0625
-0.9921875 0.125
-0.9921875 0.1875
-0.9921875 0.25
-0.9921875 0.3125
-0.9921875 0.375
-0.9921875 0.4375
-0.9921875 0.46875
-0.9921875 0.5
-0.9921875 0.53125
-0.9921875 0.5625
-0.9921875 0.59375
-0.9921875 0.625
-0.9921875 0.65625
-0.9921875 0.6875
-0.9921875 0.71875
-0.9921875 0.75
-0.9921875 0.78125
-0.9921875 0.8125
-0.9921875 0.84375
-0.9921875 0.875
-0.9921875 0.90625
-0.9921875 0.921875
-0.9921875 0.9375
-0.9921875 0.953125
-0.9921875 0.96875
-0.9921875 0.9765625
-0.9921875 0.984375
-0.9921875 0.9921875
-0.9921875 0.99609375
-0.9921875 0.998046875
-0.9921875 1.0
-0.984375 -1.0
-0.984375 -0.998046875
-0.984375 -0.99609375
-0.984375 -0.9921875
-0.984375 -0.984375
-0.984375 -0.9765625
-0.984375 -0.96875
-0.984375 -0.953125
-0.984375 -0.9375
-0.984375 -0.921875
-0.984375 -0.90625
-0.984375 -0.875
-0.984375 -0.84375
-0.984375 -0.8125
-0.984375 -0.78125
-0.984375 -0.75
-0.984375 -0.71875
-0.984375 -0.6875
-0.984375 -0.65625
-0.984375 -0.625
-0.984375 -0.59375
-0.984375 -0.5625
-0.984375 -0.53125
-0.984375 -0.5
-0.984375 -0.46875
-0.984375 -0.4375
-0.984375 -0.375
-0.984375 -0.3125
-0.984375 -0.25
-0.984375 -0.1875
-0.984375 -0.125
-0.984375 -0.0625
-0.984375 0.0
-0.984375 0.0625
-0.984375 0.125
-0.984375 0.1875
-0.984375 0.25
-0.984375 0.3125
-0.984375 0.375
-0.984375 0.4375
-0.984375 0.46875
-0.984375 0.5
-0.984375 0.53125
-0.984375 0.5625
-0.984375 0.59375
-0.984375 0.625
-0.984375 0.65625
-0.984375 0.6875
-0.984375 0.71875
-0.984375 0.75
-0.984375 0.78125
-0.984375 0.8125
-0.984375 0.84375
-0.984375 0.875
-0.984375 0.90625
-0.984375 0.921875
-0.984375 0.9375
-0.984375 0.953125
-0.984375 0.96875
-0.984375 0.9765625
-0.984375 0.984375
-0.984375 0.9921875
-0.984375 0.99609375
-0.984375 0.998046875
-0.984375 1.0
-0.9765625 -1.0
-0.9765625 -0.998046875
-0.9765625 -0.99609375
-0.9765625 -0.9921875
-0.9765625 -0.984375
-0.9765625 -0.9765625
-0.9765625 -0.96875
-0.9765625 -0.953125
-0.9765625 -0.9375
-0.9765625 -0.921875
-0.9765625 -0.90625
-0.9765625 -0.875
-0.9765625 -0.84375
-0.9765625 -0.8125
-0.9765625 -0.78125
-0.9765625 -0.75
-0.9765625 -0.71875
-0.9765625 -0.6875
-0.9765625 -0.65625
-0.9765625 -0.625
-0.9765625 -0.59375
-0.9765625 -0.5625
-0.9765625 -0.53125
-0.9765625 -0.5
-0.9765625 -0.46875
-0.9765625 -0.4375
-0.9765625 -0.375
-0.9765625 -0.3125
-0.9765625 -0.25
-0.9765625 -0.1875
-0.9765625 -0.125
-0.9765625 -0.0625
-0.9765625 0.0
-0.9765625 0.0625
-0.9765625 0.125
-0.9765625 0.1875
-0.9765625 0.25
-0.9765625 0.3125
-0.9765625 0.375
-0.9765625 0.4375
-0.9765625 0.46875
-0.9765625 0.5
-0.9765625 0.53125
-0.9765625 0.5625
-0.9765625 0.59375
-0.9765625 0.625
-0.9765625 0.65625
-0.9765625 0.6875
-0.9765625 0.71875
-0.9765625 0.75
-0.9765625 0.78125
-0.9765625 0.8125
-0.9765625 0.84375
-0.9765625 0.875
-0.9765625 0.90625
-0.9765625 0.921875
-0.9765625 0.9375
-0.9765625 0.953125
-0.9765625 0.96875
-0.9765625 0.9765625
-0.9765625 0.984375
-0.9765625 0.9921875
-0.9765625 0.99609375
-0.9765625 0.998046875
-0.9765625 1.0
-0.96875 -1.0
-0.96875 -0.998046875
-0.96875 -0.99609375
-0.96875 -0.9921875
-0.96875 -0.984375
-0.96875 -0.9765625
-0.96875 -0.96875
-0.96875 -0.953125
-0.96875 -0.9375
-0.96875 -0.921875
-0.96875 -0.90625
-0.96875 -0.875
-0.96875 -0.84375
-0.96875 -0.8125
-0.96875 -0.78125
-0.96875 -0.75
-0.96875 -0.71875
-0.96875 -0.6875
-0.96875 -0.65625
-0.96875 -0.625
-0.96875 -0.59375
-0.96875 -0.5625
-0.96875 -0.53125
-0.96875 -0.5
-0.96875 -0.46875
-0.96875 -0.4375
-0.96875 -0.375
-0.96875 -0.3125
-0.96875 -0.25
-0.96875 -0.1875
-0.96875 -0.125
-0.96875 -0.0625
-0.96875 0.0
-0.96875 0.0625
-0.96875 0.125
-0.96875 0.1875
-0.96875 0.25
-0.96875 0.3125
-0.96875 0.375
-0.96875 0.4375
-0.96875 0.46875
-0.96875 0.5
-0.96875 0.53125
-0.96875 0.5625
-0.96875 0.59375
-0.96875 0.625
-0.96875 0.65625
-0.96875 0.6875
-0.96875 0.71875
-0.96875 0.75
-0.96875 0.78125
-0.96875 0.8125
-0.96875 0.84375
-0.96875 0.875
-0.96875 0.90625
-0.96875 0.921875
-0.96875 0.9375
-0.96875 0.953125
-0.96875 0.96875
-0.96875 0.9765625
-0.96875 0.984375
-0.96875 0.9921875
-0.96875 0.99609375
-0.96875 0.998046875
-0.96875 1.0
-0.953125 -1.0
-0.953125 -0.998046875
-0.953125 -0.99609375
-0.953125 -0.9921875
-0.953125 -0.984375
-0.953125 -0.9765625
-0.953125 -0.96875
-0.953125 -0.953125
-0.953125 -0.9375
-0.953125 -0.921875
-0.953125 -0.90625
-0.953125 -0.875
-0.953125 -0.84375
-0.953125 -0.8125
-0.953125 -0.78125
-0.953125 -0.75
-0.953125 -0.71875
-0.953125 -0.6875
-0.953125 -0.65625
-0.953125 -0.625
-0.953125 -0.59375
-0.953125 -0.5625
-0.953125 -0.53125
-0.953125 -0.5
-0.953125 -0.46875
-0.953125 -0.4375
-0.953125 -0.375
-0.953125 -0.3125
-0.953125 -0.25
-0.953125 -0.1875
-0.953125 -0.125
-0.953125 -0.0625
-0.953125 0.0
-0.953125 0.0625
-0.953125 0.125
-0.953125 0.1875
-0.953125 0.25
-0.953125 0.3125
-0.953125 0.375
-0.953125 0.4375
-0.953125 0.46875
-0.953125 0.5
-0.953125 0.53125
-0.953125 0.5625
-0.953125 0.59375
-0.953125 0.625
-0.953125 0.65625
-0.953125 0.6875
-0.953125 0.71875
-0.953125 0.75
-0.953125 0.78125
-0.953125 0.8125
-0.953125 0.84375
-0.953125 0.875
-0.953125 0.90625
-0.953125 0.921875
-0.953125 0.9375
-0.953125 0.953125
-0.953125 0.96875
-0.953125 0.9765625
-0.953125 0.984375
-0.953125 0.9921875
-0.953125 0.99609375
-0.953125 0.998046875
-0.953125 1.0
-0.9375 -1.0
-0.9375 -0.998046875
-0.9375 -0.99609375
-0.9375 -0.9921875
-0.9375 -0.984375
-0.9375 -0.9765625
-0.9375 -0.96875
-0.9375 -0.953125
-0.9375 -0.9375
-0.9375 -0.921875
-0.9375 -0.90625
-0.9375 -0.875
-0.9375 -0.84375
-0.9375 -0.8125
-0.9375 -0.78125
-0.9375 -0.75
-0.9375 -0.71875
-0.9375 -0.6875
-0.9375 -0.65625
-0.9375 -0.625
-0.9375 -0.59375
-0.9375 -0.5625
-0.9375 -0.53125
-0.9375 -0.5
-0.9375 -0.46875
-0.9375 -0.4375
-0.9375 -0.375
-0.9375 -0.3125
-0.9375 -0.25
-0.9375 -0.1875
-0.9375 -0.125
-0.9375 -0.0625
-0.9375 0.0
-0.9375 0.0625
-0.9375 0.125
-0.9375 0.1875
-0.9375 0.25
-0.9375 0.3125
-0.9375 0.375
-0.9375 0.4375
-0.9375 0.46875
-0.9375 0.5
-0.9375 0.53125
-0.9375 0.5625
-0.9375 0.59375
-0.9375 0.625
-0.9375 0.65625
-0.9375 0.6875
-0.9375 0.71875
-0.9375 0.75
-0.9375 0.78125
-0.9375 0.8125
-0.9375 0.84375
-0.9375 0.875
-0.9375 0.90625
-0.9375 0.921875
-0.9375 0.9375
-0.9375 0.953125
-0.9375 0.96875
-0.9375 0.9765625
-0.9375 0.984375
-0.9375 0.9921875
-0.9375 0.99609375
-0.9375 0.998046875
-0.9375 1.0
-0.921875 -1.0
-0.921875 -0.998046875
-0.921875 -0.99609375
-0.921875 -0.9921875
-0.921875 -0.984375
-0.921875 -0.9765625
-0.921875 -0.96875
-0.921875 -0.953125
-0.921875 -0.9375
-0.921875 -0.921875
-0.921875 -0.90625
-0.921875 -0.875
-0.921875 -0.84375
-0.921875 -0.8125
-0.921875 -0.78125
-0.921875 -0.75
-0.921875 -0.71875
-0.921875 -0.6875
-0.921875 -0.65625
-0.921875 -0.625
-0.921875 -0.59375
-0.921875 -0.5625
-0.921875 -0.53125
-0.921875 -0.5
-0.921875 -0.46875
-0.921875 -0.4375
-0.921875 -0.375
-0.921875 -0.3125
-0.921875 -0.25
-0.921875 -0.1875
-0.921875 -0.125
-0.921875 -0.0625
-0.921875 0.0
-0.921875 0.0625
-0.921875 0.125
-0.921875 0.1875
-0.921875 0.25
-0.921875 0.3125
-0.921875 0.375
-0.921875 0.4375
-0.921875 0.46875
-0.921875 0.5
-0.921875 0.53125
-0.921875 0.5625
-0.921875 0.59375
-0.921875 0.625
-0.921875 0.65625
-0.921875 0.6875
-0.921875 0.71875
-0.921875 0.75
-0.921875 0.78125
-0.921875 0.8125
-0.921875 0.84375
-0.921875 0.875
-0.921875 0.90625
-0.921875 0.921875
-0.921875 0.9375
-0.921875 0.953125
-0.921875 0.96875
-0.921875 0.9765625
-0.921875 0.984375
-0.921875 0.9921875
-0.921875 0.99609375
-0.921875 0.998046875
-0.921875 1.0
-0.90625 -1.0
-0.90625 -0.998046875
-0.90625 -0.99609375
-0.90625 -0.9921875
-0.90625 -0.984375
-0.90625 -0.9765625
-0.90625 -0.96875
-0.90625 -0.953125
-0.90625 -0.9375
-0.90625 -0.921875
-0.90625 -0.90625
-0.90625 -0.875
-0.90625 -0.84375
-0.90625 -0.8125
-0.90625 -0.78125
-0.90625 -0.75
-0.90625 -0.71875
-0.90625 -0.6875
-0.90625 -0.65625
-0.90625 -0.625
-0.90625 -0.59375
-0.90625 -0.5625
-0.90625 -0.53125
-0.90625 -0.5
-0.90625 -0.46875
-0.90625 -0.4375
-0.90625 -0.375
-0.90625 -0.3125
-0.90625 -0.25
-0.90625 -0.1875
-0.90625 -0.125
-0.90625 -0.0625
-0.90625 0.0
-0.90625 0.0625
-0.90625 0.125
-0.90625 0.1875
-0.90625 0.25
-0.90625 0.3125
-0.90625 0.375
-0.90625 0.4375
-0.90625 0.46875
-0.90625 0.5
-0.90625 0.53125
-0.90625 0.5625
-0.90625 0.59375
-0.90625 0.625
-0.90625 0.65625
-0.90625 0.6875
-0.90625 0.71875
-0.90625 0.75
-0.90625 0.78125
-0.90625 0.8125
-0.90625 0.84375
-0.90625 0.875
-0.90625 0.90625
-0.90625 0.921875
-0.90625 0.9375
-0.90625 0.953125
-0.90625 0.96875
-0.90625 0.9765625
-0.90625 0.984375
-0.90625 0.9921875
-0.90625 0.99609375
-0.90625 0.998046875
-0.90625 1.0
-0.875 -1.0
-0.875 -0.998046875
-0.875 -0.99609375
-0.875 -0.9921875
-0.875 -0.984375
-0.875 -0.9765625
-0.875 -0.96875
-0.875 -0.953125
-0.875 -0.9375
-0.875 -0.921875
-0.875 -0.90625
-0.875 -0.875
-0.875 -0.84375
-0.875 -0.8125
-0.875 -0.78125
-0.875 -0.75
-0.875 -0.71875
-0.875 -0.6875
-0.875 -0.65625
-0.875 -0.625
-0.875 -0.59375
-0.875 -0.5625
-0.875 -0.53125
-0.875 -0.5
-0.875 -0.46875
-0.875 -0.4375
-0.875 -0.375
-0.875 -0.3125
-0.875 -0.25
-0.875 -0.1875
-0.875 -0.125
-0.875 -0.0625
-0.875 0.0
-0.875 0.0625
-0.875 0.125
-0.875 0.1875
-0.875 0.25
-0.875 0.3125
-0.875 0.375
-0.875 0.4375
-0.875 0.46875
-0.875 0.5
-0.875 0.53125
-0.875 0.5625
-0.875 0.59375
-0.875 0.625
-0.875 0.65625
-0.875 0.6875
-0.875 0.71875
-0.875 0.75
-0.875 0.78125
-0.875 0.8125
-0.875 0.84375
-0.875 0.875
-0.875 0.90625
-0.875 0.921875
-0.875 0.9375
-0.875 0.953125
-0.875 0.96875
-0.875 0.9765625
-0.875 0.984375
-0.875 0.9921875
-0.875 0.99609375
-0.875 0.998046875
-0.875 1.0
-0.84375 -1.0
-0.84375 -0.998046875
-0.84375 -0.99609375
-0.84375 -0.9921875
-0.84375 -0.984375
-0.84375 -0.9765625
-0.84375 -0.96875
-0.84375 -0.953125
-0.84375 -0.9375
-0.84375 -0.921875
-0.84375 -0.90625
-0.84375 -0.875
-0.84375 -0.84375
-0.84375 -0.8125
-0.84375 -0.78125
-0.84375 -0.75
-0.84375 -0.71875
-0.84375 -0.6875
-0.84375 -0.65625
-0.84375 -0.625
-0.84375 -0.59375
-0.84375 -0.5625
-0.84375 -0.53125
-0.84375 -0.5
-0.84375 -0.46875
-0.84375 -0.4375
-0.84375 -0.375
-0.84375 -0.3125
-0.84375 -0.25
-0.84375 -0.1875
-0.84375 -0.125
-0.84375 -0.0625
-0.84375 0.0
-0.84375 0.0625
-0.84375 0.125
-0.84375 0.1875
-0.84375 0.25
-0.84375 0.3125
-0.84375 0.375
-0.84375 0.4375
-0.84375 0.46875
-0.84375 0.5
-0.84375 0.53125
-0.84375 0.5625
-0.84375 0.59375
-0.84375 0.625
-0.84375 0.65625
-0.84375 0.6875
-0.84375 0.71875
-0.84375 0.75
-0.84375 0.78125
-0.84375 0.8125
-0.84375 0.84375
-0.84375 0.875
-0.84375 0.90625
-0.84375 0.921875
-0.84375 0.9375
-0.84375 0.953125
-0.84375 0.96875
-0.84375 0.9765625
-0.84375 0.984375
-0.84375 0.9921875
-0.84375 0.99609375
-0.84375 0.998046875
-0.84375 1.0
-0.8125 -1.0
-0.8125 -0.998046875
-0.8125 -0.99609375
-0.8125 -0.9921875
-0.8125 -0.984375
-0.8125 -0.9765625
-0.8125 -0.96875
-0.8125 -0.953125
-0.8125 -0.9375
-0.8125 -0.921875
-0.8125 -0.90625
-0.8125 -0.875
-0.8125 -0.84375
-0.8125 -0.8125
-0.8125 -0.78125
-0.8125 -0.75
-0.8125 -0.71875
-0.8125 -0.6875
-0.8125 -0.65625
-0.8125 -0.625
-0.8125 -0.59375
-0.8125 -0.5625
-0.8125 -0.53125
-0.8125 -0.5
-0.8125 -0.46875
-0.8125 -0.4375
-0.8125 -0.375
-0.8125 -0.3125
-0.8125 -0.25
-0.8125 -0.1875
-0.8125 -0.125
-0.8125 -0.0625
-0.8125 0.0
-0.8125 0.0625
-0.8125 0.125
-0.8125 0.1875
-0.8125 0.25
-0.8125 0.3125
-0.8125 0.375
-0.8125 0.4375
-0.8125 0.46875
-0.8125 0.5
-0.8125 0.53125
-0.8125 0.5625
-0.8125 0.59375
-0.8125 0.625
-0.8125 0.65625
-0.8125 0.6875
-0.8125 0.71875
-0.8125 0.75
-0.8125 0.78125
-0.8125 0.8125
-0.8125 0.84375
-0.8125 0.875
-0.8125 0.90625
-0.8125 0.921875
-0.8125 0.9375
-0.8125 0.953125
-0.8125 0.96875
-0.8125 0.9765625
-0.8125 0.984375
-0.8125 0.9921875
-0.8125 0.99609375
-0.8125 0.998046875
-0.8125 1.0
-0.78125 -1.0
-0.78125 -0.998046875
-0.78125 -0.99609375
-0.78125 -0.9921875
-0.78125 -0.984375
-0.78125 -0.9765625
-0.78125 -0.96875
-0.78125 -0.953125
-0.78125 -0.9375
-0.78125 -0.921875
-0.78125 -0.90625
-0.78125 -0.875
-0.78125 -0.84375
-0.78125 -0.8125
-0.78125 -0.78125
-0.78125 -0.75
-0.78125 -0.71875
-0.78125 -0.6875
-0.78125 -0.65625
-0.78125 -0.625
-0.78125 -0.59375
-0.78125 -0.5625
-0.78125 -0.53125
-0.78125 -0.5
-0.78125 -0.46875
-0.78125 -0.4375
-0.78125 -0.375
-0.78125 -0.3125
-0.78125 -0.25
-0.78125 -0.1875
-0.78125 -0.125
-0.78125 -0.0625
-0.78125 0.0
-0.78125 0.0625
-0.78125 0.125
-0.78125 0.1875
-0.78125 0.25
-0.78125 0.3125
-0.78125 0.375
-0.78125 0.4375
-0.78125 0.46875
-0.78125 0.5
-0.78125 0.53125
-0.78125 0.5625
-0.78125 0.59375
-0.78125 0.625
-0.78125 0.65625
-0.78125 0.6875
-0.78125 0.71875
-0.78125 0.75
-0.78125 0.78125
-0.78125 0.8125
-0.78125 0.84375
-0.78125 0.875
-0.78125 0.90625
-0.78125 0.921875
-0.78125 0.9375
-0.78125 0.953125
-0.78125 0.96875
-0.78125 0.9765625
-0.78125 0.984375
-0.78125 0.9921875
-0.78125 0.99609375
-0.78125 0.998046875
-0.78125 1.0
-0.75 -1.0
-0.75 -0.998046875
-0.75 -0.99609375
-0.75 -0.9921875
-0.75 -0.984375
-0.75 -0.9765625
-0.75 -0.96875
-0.75 -0.953125
-0.75 -0.9375
-0.75 -0.921875
-0.75 -0.90625
-0.75 -0.875
-0.75 -0.84375
-0.75 -0.8125
-0.75 -0.78125
-0.75 -0.75
-0.75 -0.71875
-0.75 -0.6875
-0.75 -0.65625
-0.75 -0.625
-0.75 -0.59375
-0.75 -0.5625
-0.75 -0.53125
-0.75 -0.5
-0.75 -0.46875
-0.75 -0.4375
-0.75 -0.375
-0.75 -0.3125
-0.75 -0.25
-0.75 -0.1875
-0.75 -0.125
-0.75 -0.0625
-0.75 0.0
-0.75 0.0625
-0.75 0.125
-0.75 0.1875
-0.75 0.25
-0.75 0.3125
-0.75 0.375
-0.75 0.4375
-0.75 0.46875
-0.75 0.5
-0.75 0.53125
-0.75 0.5625
-0.75 0.59375
-0.75 0.625
-0.75 0.65625
-0.75 0.6875
-0.75 0.71875
-0.75 0.75
-0.75 0.78125
-0.75 0.8125
-0.75 0.84375
-0.75 0.875
-0.75 0.90625
-0.75 0.921875
-0.75 0.9375
-0.75 0.953125
-0.75 0.96875
-0.75 0.9765625
-0.75 0.984375
-0.75 0.9921875
-0.75 0.99609375
-0.75 0.998046875
-0.75 1.0
-0.71875 -1.0
-0.71875 -0.998046875
-0.71875 -0.99609375
-0.71875 -0.9921875
-0.71875 -0.984375
-0.71875 -0.9765625
-0.71875 -0.96875
-0.71875 -0.953125
-0.71875 -0.9375
-0.71875 -0.921875
-0.71875 -0.90625
-0.71875 -0.875
-0.71875 -0.84375
-0.71875 -0.8125
-0.71875 -0.78125
-0.71875 -0.75
-0.71875 -0.71875
-0.71875 -0.6875
-0.71875 -0.65625
-0.71875 -0.625
-0.71875 -0.59375
-0.71875 -0.5625
-0.71875 -0.53125
-0.71875 -0.5
-0.71875 -0.46875
-0.71875 -0.4375
-0.71875 -0.375
-0.71875 -0.3125
-0.71875 -0.25
-0.71875 -0.1875
-0.71875 -0.125
-0.71875 -0.0625
-0.71875 0.0
-0.71875 0.0625
-0.71875 0.125
-0.71875 0.1875
-0.71875 0.25
-0.71875 0.3125
-0.71875 0.375
-0.71875 0.4375
-0.71875 0.46875
-0.71875 0.5
-0.71875 0.53125
-0.71875 0.5625
-0.71875 0.59375
-0.71875 0.625
-0.71875 0.65625
-0.71875 0.6875
-0.71875 0.71875
-0.71875 0.75
-0.71875 0.78125
-0.71875 0.8125
-0.71875 0.84375
-0.71875 0.875
-0.71875 0.90625
-0.71875 0.921875
-0.71875 0.9375
-0.71875 0.953125
-0.71875 0.96875
-0.71875 0.9765625
-0.71875 0.984375
-0.71875 0.9921875
-0.71875 0.99609375
-0.71875 0.998046875
-0.71875 1.0
-0.6875 -1.0
-0.6875 -0.998046875
-0.6875 -0.99609375
-0.6875 -0.9921875
-0.6875 -0.984375
-0.6875 -0.9765625
-0.6875 -0.96875
-0.6875 -0.953125
-0.6875 -0.9375
-0.6875 -0.921875
-0.6875 -0.90625
-0.6875 -0.875
-0.6875 -0.84375
-0.6875 -0.8125
-0.6875 -0.78125
-0.6875 -0.75
-0.6875 -0.71875
-0.6875 -0.6875
-0.6875 -0.65625
-0.6875 -0.625
-0.6875 -0.59375
-0.6875 -0.5625
-0.6875 -0.53125
-0.6875 -0.5
-0.6875 -0.46875
-0.6875 -0.4375
-0.6875 -0.375
-0.6875 -0.3125
-0.6875 -0.25
-0.6875 -0.1875
-0.6875 -0.125
-0.6875 -0.0625
-0.6875 0.0
-0.6875 0.0625
-0.6875 0.125
-0.6875 0.1875
-0.6875 0.25
-0.6875 0.3125
-0.6875 0.375
-0.6875 0.4375
-0.6875 0.46875
-0.6875 0.5
-0.6875 0.53125
-0.6875 0.5625
-0.6875 0.59375
-0.6875 0.625
-0.6875 0.65625
-0.6875 0.6875
-0.6875 0.71875
-0.6875 0.75
-0.6875 0.78125
-0.6875 0.8125
-0.6875 0.84375
-0.6875 0.875
-0.6875 0.90625
-0.6875 0.921875
-0.6875 0.9375
-0.6875 0.953125
-0.6875 0.96875
-0.6875 0.9765625
-0.6875 0.984375
-0.6875 0.9921875
-0.6875 0.99609375
-0.6875 0.998046875
-0.6875 1.0
-0.65625 -1.0
-0.65625 -0.998046875
-0.65625 -0.99609375
-0.65625 -0.9921875
-0.65625 -0.984375
-0.65625 -0.9765625
-0.65625 -0.96875
-0.65625 -0.953125
-0.65625 -0.9375
-0.65625 -0.921875
-0.65625 -0.90625
-0.65625 -0.875
-0.65625 -0.84375
-0.65625 -0.8125
-0.65625 -0.78125
-0.65625 -0.75
-0.65625 -0.71875
-0.65625 -0.6875
-0.65625 -0.65625
-0.65625 -0.625
-0.65625 -0.59375
-0.65625 -0.5625
-0.65625 -0.53125
-0.65625 -0.5
-0.65625 -0.46875
-0.65625 -0.4375
-0.65625 -0.375
-0.65625 -0.3125
-0.65625 -0.25
-0.65625 -0.1875
-0.65625 -0.125
-0.65625 -0.0625
-0.65625 0.0
-0.65625 0.0625
-0.65625 0.125
-0.65625 0.1875
-0.65625 0.25
-0.65625 0.3125
-0.65625 0.375
-0.65625 0.4375
-0.65625 0.46875
-0.65625 0.5
-0.65625 0.53125
-0.65625 0.5625
-0.65625 0.59375
-0.65625 0.625
-0.65625 0.65625
-0.65625 0.6875
-0.65625 0.71875
-0.65625 0.75
-0.65625 0.78125
-0.65625 0.8125
-0.65625 0.84375
-0.65625 0.875
-0.65625 0.90625
-0.65625 0.921875
-0.65625 0.9375
-0.65625 0.953125
-0.65625 0.96875
-0.65625 0.9765625
-0.65625 0.984375
-0.65625 0.9921875
-0.65625 0.99609375
-0.65625 0.998046875
-0.65625 1.0
-0.625 -1.0
-0.625 -0.998046875
-0.625 -0.99609375
-0.625 -0.9921875
-0.625 -0.984375
-0.625 -0.9765625
-0.625 -0.96875
-0.625 -0.953125
-0.625 -0.9375
-0.625 -0.921875
-0.625 -0.90625
-0.625 -0.875
-0.625 -0.84375
-0.625 -0.8125
-0.625 -0.78125
-0.625 -0.75
-0.625 -0.71875
-0.625 -0.6875
-0.625 -0.65625
-0.625 -0.625
-0.625 -0.59375
-0.625 -0.5625
-0.625 -0.53125
-0.625 -0.5
-0.625 -0.46875
-0.625 -0.4375
-0.625 -0.375
-0.625 -0.3125
-0.625 -0.25
-0.625 -0.1875
-0.625 -0.125
-0.625 -0.0625
-0.625 0.0
-0.625 0.0625
-0.625 0.125
-0.625 0.1875
-0.625 0.25
-0.625 0.3125
-0.625 0.375
-0.625 0.4375
-0.625 0.46875
-0.625 0.5
-0.625 0.53125
-0.625 0.5625
-0.625 0.59375
-0.625 0.625
-0.625 0.65625
-0.625 0.6875
-0.625 0.71875
-0.625 0.75
-0.625 0.78125
-0.625 0.8125
-0.625 0.84375
-0.625 0.875
-0.625 0.90625
-0.625 0.921875
-0.625 0.9375
-0.625 0.953125
-0.625 0.96875
-0.625 0.9765625
-0.625 0.984375
-0.625 0.9921875
-0.625 0.99609375
-0.625 0.998046875
-0.625 1.0
-0.59375 -1.0
-0.59375 -0.998046875
-0.59375 -0.99609375
-0.59375 -0.9921875
-0.59375 -0.984375
-0.59375 -0.9765625
-0.59375 -0.96875
-0.59375 -0.953125
-0.59375 -0.9375
-0.59375 -0.921875
-0.59375 -0.90625
-0.59375 -0.875
-0.59375 -0.84375
-0.59375 -0.8125
-0.59375 -0.78125
-0.59375 -0.75
-0.59375 -0.71875
-0.59375 -0.6875
-0.59375 -0.65625
-0.59375 -0.625
-0.59375 -0.59375
-0.59375 -0.5625
-0.59375 -0.53125
-0.59375 -0.5
-0.59375 -0.46875
-0.59375 -0.4375
-0.59375 -0.375
-0.59375 -0.3125
-0.59375 -0.25
-0.59375 -0.1875
-0.59375 -0.125
-0.59375 -0.0625
-0.59375 0.0
-0.59375 0.0625
-0.59375 0.125
-0.59375 0.1875
-0.59375 0.25
-0.59375 0.3125
-0.59375 0.375
-0.59375 0.4375
-0.59375 0.46875
-0.59375 0.5
-0.59375 0.53125
-0.59375 0.5625
-0.59375 0.59375
-0.59375 0.625
-0.59375 0.65625
-0.59375 0.6875
-0.59375 0.71875
-0.59375 0.75
-0.59375 0.78125
-0.59375 0.8125
-0.59375 0.84375
-0.59375 0.875
-0.59375 0.90625
-0.59375 0.921875
-0.59375 0.9375
-0.59375 0.953125
-0.59375 0.96875
-0.59375 0.9765625
-0.59375 0.984375
-0.59375 0.9921875
-0.59375 0.99609375
-0.59375 0.998046875
-0.59375 1.0
-0.5625 -1.0
-0.5625 -0.998046875
-0.5625 -0.99609375
-0.5625 -0.9921875
-0.5625 -0.984375
-0.5625 -0.9765625
-0.5625 -0.96875
-0.5625 -0.953125
-0.5625 -0.9375
-0.5625 -0.921875
-0.5625 -0.90625
-0.5625 -0.875
-0.5625 -0.84375
-0.5625 -0.8125
-0.5625 -0.78125
-0.5625 -0.75
-0.5625 -0.71875
-0.5625 -0.6875
-0.5625 -0.65625
-0.5625 -0.625
-0.5625 -0.59375
-0.5625 -0.5625
-0.5625 -0.53125
-0.5625 -0.5
-0.5625 -0.46875
-0.5625 -0.4375
-0.5625 -0.375
-0.5625 -0.3125
-0.5625 -0.25
-0.5625 -0.1875
-0.5625 -0.125
-0.5625 -0.0625
-0.5625 0.0
-0.5625 0.0625
-0.5625 0.125
-0.5625 0.1875
-0.5625 0.25
-0.5625 0.3125
-0.5625 0.375
-0.5625 0.4375
-0.5625 0.46875
-0.5625 0.5
-0.5625 0.53125
-0.5625 0.5625
-0.5625 0.59375
-0.5625 0.625
-0.5625 0.65625
-0.5625 0.6875
-0.5625 0.71875
-0.5625 0.75
-0.5625 0.78125
-0.5625 0.8125
-0.5625 0.84375
-0.5625 0.875
-0.5625 0.90625
-0.5625 0.921875
-0.5625 0.9375
-0.5625 0.953125
-0.5625 0.96875
-0.5625 0.9765625
-0.5625 0.984375
-0.5625 0.9921875
-0.5625 0.99609375
-0.5625 0.998046875
-0.5625 1.0
-0.53125 -1.0
-0.53125 -0.998046875
-0.53125 -0.99609375
-0.53125 -0.9921875
-0.53125 -0.984375
-0.53125 -0.9765625
-0.53125 -0.96875
-0.53125 -0.953125
-0.53125 -0.9375
-0.53125 -0.921875
-0.53125 -0.90625
-0.53125 -0.875
-0.53125 -0.84375
-0.53125 -0.8125
-0.53125 -0.78125
-0.53125 -0.75
-0.53125 -0.71875
-0.53125 -0.6875
-0.53125 -0.65625
-0.53125 -0.625
-0.53125 -0.59375
-0.53125 -0.5625
-0.53125 -0.53125
-0.53125 -0.5
-0.53125 -0.46875
-0.53125 -0.4375
-0.53125 -0.375
-0.53125 -0.3125
-0.53125 -0.25
-0.53125 -0.1875
-0.53125 -0.125
-0.53125 -0.0625
-0.53125 0.0
-0.53125 0.0625
-0.53125 0.125
-0.53125 0.1875
-0.53125 0.25
-0.53125 0.3125
-0.53125 0.375
-0.53125 0.4375
-0.53125 0.46875
-0.53125 0.5
-0.53125 0.53125
-0.53125 0.5625
-0.53125 0.59375
-0.53125 0.625
-0.53125 0.65625
-0.53125 0.6875
-0.53125 0.71875
-0.53125 0.75
-0.53125 0.78125
-0.53125 0.8125
-0.53125 0.84375
-0.53125 0.875
-0.53125 0.90625
-0.53125 0.921875
-0.53125 0.9375
-0.53125 0.953125
-0.53125 0.96875
-0.53125 0.9765625
-0.53125 0.984375
-0.53125 0.9921875
-0.53125 0.99609375
-0.53125 0.998046875
-0.53125 1.0
-0.5 -1.0
-0.5 -0.998046875
-0.5 -0.99609375
-0.5 -0.9921875
-0.5 -0.984375
-0.5 -0.9765625
-0.5 -0.96875
-0.5 -0.953125
-0.5 -0.9375
-0.5 -0.921875
-0.5 -0.90625
-0.5 -0.875
-0.5 -0.84375
-0.5 -0.8125
-0.5 -0.78125
-0.5 -0.75
-0.5 -0.71875
-0.5 -0.6875
-0.5 -0.65625
-0.5 -0.625
-0.5 -0.59375
-0.5 -0.5625
-0.5 -0.53125
-0.5 -0.5
-0.5 -0.46875
-0.5 -0.4375
-0.5 -0.375
-0.5 -0.3125
-0.5 -0.25
-0.5 -0.1875
-0.5 -0.125
-0.5 -0.0625
-0.5 0.0
-0.5 0.0625
-0.5 0.125
-0.5 0.1875
-0.5 0.25
-0.5 0.3125
-0.5 0.375
-0.5 0.4375
-0.5 0.46875
-0.5 0.5
-0.5 0.53125
-0.5 0.5625
-0.5 0.59375
-0.5 0.625
-0.5 0.65625
-0.5 0.6875
-0.5 0.71875
-0.5 0.75
-0.5 0.78125
-0.5 0.8125
-0.5 0.84375
-0.5 0.875
-0.5 0.90625
-0.5 0.921875
-0.5 0.9375
-0.5 0.953125
-0.5 0.96875
-0.5 0.9765625
-0.5 0.984375
-0.5 0.9921875
-0.5 0.99609375
-0.5 0.998046875
-0.5 1.0
-0.46875 -1.0
-0.46875 -0.998046875
-0.46875 -0.99609375
-0.46875 -0.9921875
-0.46875 -0.984375
-0.46875 -0.9765625
-0.46875 -0.96875
-0.46875 -0.953125
-0.46875 -0.9375
-0.46875 -0.921875
-0.46875 -0.90625
-0.46875 -0.875
-0.46875 -0.84375
-0.46875 -0.8125
-0.46875 -0.78125
-0.46875 -0.75
-0.46875 -0.71875
-0.46875 -0.6875
-0.46875 -0.65625
-0.46875 -0.625
-0.46875 -0.59375
-0.46875 -0.5625
-0.46875 -0.53125
-0.46875 -0.5
-0.46875 -0.46875
-0.46875 -0.4375
-0.46875 -0.375
-0.46875 -0.3125
-0.46875 -0.25
-0.46875 -0.1875
-0.46875 -0.125
-0.46875 -0.0625
-0.46875 0.0
-0.46875 0.0625
-0.46875 0.125
-0.46875 0.1875
-0.46875 0.25
-0.46875 0.3125
-0.46875 0.375
-0.46875 0.4375
-0.46875 0.46875
-0.46875 0.5
-0.46875 0.53125
-0.46875 0.5625
-0.46875 0.59375
-0.46875 0.625
-0.46875 0.65625
-0.46875 0.6875
-0.46875 0.71875
-0.46875 0.75
-0.46875 0.78125
-0.46875 0.8125
-0.46875 0.84375
-0.46875 0.875
-0.46875 0.90625
-0.46875 0.921875
-0.46875 0.9375
-0.46875 0.953125
-0.46875 0.96875
-0.46875 0.9765625
-0.46875 0.984375
-0.46875 0.9921875
-0.46875 0.99609375
-0.46875 0.998046875
-0.46875 1.0
-0.4375 -1.0
-0.4375 -0.998046875
-0.4375 -0.99609375
-0.4375 -0.9921875
-0.4375 -0.984375
-0.4375 -0.9765625
-0.4375 -0.96875
-0.4375 -0.953125
-0.4375 -0.9375
-0.4375 -0.921875
-0.4375 -0.90625
-0.4375 -0.875
-0.4375 -0.84375
-0.4375 -0.8125
-0.4375 -0.78125
-0.4375 -0.75
-0.4375 -0.71875
-0.4375 -0.6875
-0.4375 -0.65625
-0.4375 -0.625
-0.4375 -0.59375
-0.4375 -0.5625
-0.4375 -0.53125
-0.4375 -0.5
-0.4375 -0.46875
-0.4375 -0.4375
-0.4375 -0.375
-0.4375 -0.3125
-0.4375 -0.25
-0.4375 -0.1875
-0.4375 -0.125
-0.4375 -0.0625
-0.4375 0.0
-0.4375 0.0625
-0.4375 0.125
-0.4375 0.1875
-0.4375 0.25
-0.4375 0.3125
-0.4375 0.375
-0.4375 0.4375
-0.4375 0.46875
-0.4375 0.5
-0.4375 0.53125
-0.4375 0.5625
-0.4375 0.59375
-0.4375 0.625
-0.4375 0.65625
-0.4375 0.6875
-0.4375 0.71875
-0.4375 0.75
-0.4375 0.78125
-0.4375 0.8125
-0.4375 0.84375
-0.4375 0.875
-0.4375 0.90625
-0.4375 0.921875
-0.4375 0.9375
-0.4375 0.953125
-0.4375 0.96875
-0.4375 0.9765625
-0.4375 0.984375
-0.4375 0.9921875
-0.4375 0.99609375
-0.4375 0.998046875
-0.4375 1.0
-0.375 -1.0
-0.375 -0.998046875
-0.375 -0.99609375
-0.375 -0.9921875
-0.375 -0.984375
-0.375 -0.9765625
-0.375 -0.96875
-0.375 -0.953125
-0.375 -0.9375
-0.375 -0.921875
-0.375 -0.90625
-0.375 -0.875
-0.375 -0.84375
-0.375 -0.8125
-0.375 -0.78125
-0.375 -0.75
-0.375 -0.71875
-0.375 -0.6875
-0.375 -0.65625
-0.375 -0.625
-0.375 -0.59375
-0.375 -0.5625
-0.375 -0.53125
-0.375 -0.5
-0.375 -0.46875
-0.375 -0.4375
-0.375 -0.375
-0.375 -0.3125
-0.375 -0.25
-0.375 -0.1875
-0.375 -0.125
-0.375 -0.0625
-0.375 0.0
-0.375 0.0625
-0.375 0.125
-0.375 0.1875
-0.375 0.25
-0.375 0.3125
-0.375 0.375
-0.375 0.4375
-0.375 0.46875
-0.375 0.5
-0.375 0.53125
-0.375 0.5625
-0.375 0.59375
-0.375 0.625
-0.375 0.65625
-0.375 0.6875
-0.375 0.71875
-0.375 0.75
-0.375 0.78125
-0.375 0.8125
-0.375 0.84375
-0.375 0.875
-0.375 0.90625
-0.375 0.921875
-0.375 0.9375
-0.375 0.953125
-0.375 0.96875
-0.375 0.9765625
-0.375 0.984375
-0.375 0.9921875
-0.375 0.99609375
-0.375 0.998046875
-0.375 1.0
-0.3125 -1.0
-0.3125 -0.998046875
-0.3125 -0.99609375
-0.3125 -0.9921875
-0.3125 -0.984375
-0.3125 -0.9765625
-0.3125 -0.96875
-0.3125 -0.953125
-0.3125 -0.9375
-0.3125 -0.921875
-0.3125 -0.90625
-0.3125 -0.875
-0.3125 -0.84375
-0.3125 -0.8125
-0.3125 -0.78125
-0.3125 -0.75
-0.3125 -0.71875
-0.3125 -0.6875
-0.3125 -0.65625
-0.3125 -0.625
-0.3125 -0.59375
-0.3125 -0.5625
-0.3125 -0.53125
-0.3125 -0.5
-0.3125 -0.46875
-0.3125 -0.4375
-0.3125 -0.375
-0.3125 -0.3125
-0.3125 -0.25
-0.3125 -0.1875
-0.3125 -0.125
-0.3125 -0.0625
-0.3125 0.0
-0.3125 0.0625
-0.3125 0.125
-0.3125 0.1875
-0.3125 0.25
-0.3125 0.3125
-0.3125 0.375
-0.3125 0.4375
-0.3125 0.46875
-0.3125 0.5
-0.3125 0.53125
-0.3125 0.5625
-0.3125 0.59375
-0.3125 0.625
-0.3125 0.65625
-0.3125 0.6875
-0.3125 0.71875
-0.3125 0.75
-0.3125 0.78125
-0.3125 0.8125
-0.3125 0.84375
-0.3125 0.875
-0.3125 0.90625
-0.3125 0.921875
-0.3125 0.9375
-0.3125 0.953125
-0.3125 0.96875
-0.3125 0.9765625
-0.3125 0.984375
-0.3125 0.9921875
-0.3125 0.99609375
-0.3125 0.998046875
-0.3125 1.0
-0.25 -1.0
-0.25 -0.998046875
-0.25 -0.99609375
-0.25 -0.9921875
-0.25 -0.984375
-0.25 -0.9765625
-0.25 -0.96875
-0.25 -0.953125
-0.25 -0.9375
-0.25 -0.921875
-0.25 -0.90625
-0.25 -0.875
-0.25 -0.84375
-0.25 -0.8125
-0.25 -0.78125
-0.25 -0.75
-0.25 -0.71875
-0.25 -0.6875
-0.25 -0.65625
-0.25 -0.625
-0.25 -0.59375
-0.25 -0.5625
-0.25 -0.53125
-0.25 -0.5
-0.25 -0.46875
-0.25 -0.4375
-0.25 -0.375
-0.25 -0.3125
-0.25 -0.25
-0.25 -0.1875
-0.25 -0.125
-0.25 -0.0625
-0.25 0.0
-0.25 0.0625
-0.25 0.125
-0.25 0.1875
-0.25 0.25
-0.25 0.3125
-0.25 0.375
-0.25 0.4375
-0.25 0.46875
-0.25 0.5
-0.25 0.53125
-0.25 0.5625
-0.25 0.59375
-0.25 0.625
-0.25 0.65625
-0.25 0.6875
-0.25 0.71875
-0.25 0.75
-0.25 0.78125
-0.25 0.8125
-0.25 0.84375
-0.25 0.875
-0.25 0.90625
-0.25 0.921875
-0.25 0.9375
-0.25 0.953125
-0.25 0.96875
-0.25 0.9765625
-0.25 0.984375
-0.25 0.9921875
-0.25 0.99609375
-0.25 0.998046875
-0.25 1.0
-0.1875 -1.0
-0.1875 -0.998046875
-0.1875 -0.99609375
-0.1875 -0.9921875
-0.1875 -0.984375
-0.1875 -0.9765625
-0.1875 -0.96875
-0.1875 -0.953125
-0.1875 -0.9375
-0.1875 -0.921875
-0.1875 -0.90625
-0.1875 -0.875
-0.1875 -0.84375
-0.1875 -0.8125
-0.1875 -0.78125
-0.1875 -0.75
-0.1875 -0.71875
-0.1875 -0.6875
-0.1875 -0.65625
-0.1875 -0.625
-0.1875 -0.59375
-0.1875 -0.5625
-0.1875 -0.53125
-0.1875 -0.5
-0.1875 -0.46875
-0.1875 -0.4375
-0.1875 -0.375
-0.1875 -0.3125
-0.1875 -0.25
-0.1875 -0.1875
-0.1875 -0.125
-0.1875 -0.0625
-0.1875 0.0
-0.1875 0.0625
-0.1875 0.125
-0.1875 0.1875
-0.1875 0.25
-0.1875 0.3125
-0.1875 0.375
-0.1875 0.4375
-0.1875 0.46875
-0.1875 0.5
-0.1875 0.53125
-0.1875 0.5625
-0.1875 0.59375
-0.1875 0.625
-0.1875 0.65625
-0.1875 0.6875
-0.1875 0.71875
-0.1875 0.75
-0.1875 0.78125
-0.1875 0.8125
-0.1875 0.84375
-0.1875 0.875
-0.1875 0.90625
-0.1875 0.921875
-0.1875 0.9375
-0.1875 0.953125
-0.1875 0.96875
-0.1875 0.9765625
-0.1875 0.984375
-0.1875 0.9921875
-0.1875 0.99609375
-0.1875 0.998046875
-0.1875 1.0
-0.125 -1.0
-0.125 -0.998046875
-0.125 -0.99609375
-0.125 -0.9921875
-0.125 -0.984375
-0.125 -0.9765625
-0.125 -0.96875
-0.125 -0.953125
-0.125 -0.9375
-0.125 -0.921875
-0.125 -0.90625
-0.125 -0.875
-0.125 -0.84375
-0.125 -0.8125
-0.125 -0.78125
-0.125 -0.75
-0.125 -0.71875
-0.125 -0.6875
-0.125 -0.65625
-0.125 -0.625
-0.125 -0.59375
-0.125 -0.5625
-0.125 -0.53125
-0.125 -0.5
-0.125 -0.46875
-0.125 -0.4375
-0.125 -0.375
-0.125 -0.3125
-0.125 -0.25
-0.125 -0.1875
-0.125 -0.125
-0.125 -0.0625
-0.125 0.0
-0.125 0.0625
-0.125 0.125
-0.125 0.1875
-0.125 0.25
-0.125 0.3125
-0.125 0.375
-0.125 0.4375
-0.125 0.46875
-0.125 0.5
-0.125 0.53125
-0.125 0.5625
-0.125 0.59375
-0.125 0.625
-0.125 0.65625
-0.125 0.6875
-0.125 0.71875
-0.125 0.75
-0.125 0.78125
-0.125 0.8125
-0.125 0.84375
-0.125 0.875
-0.125 0.90625
-0.125 0.921875
-0.125 0.9375
-0.125 0.953125
-0.125 0.96875
-0.125 0.9765625
-0.125 0.984375
-0.125 0.9921875
-0.125 0.99609375
-0.125 0.998046875
-0.125 1.0
-0.0625 -1.0
-0.0625 -0.998046875
-0.0625 -0.99609375
-0.0625 -0.9921875
-0.0625 -0.984375
-0.0625 -0.9765625
-0.0625 -0.96875
-0.0625 -0.953125
-0.0625 -0.9375
-0.0625 -0.921875
-0.0625 -0.90625
-0.0625 -0.875
-0.0625 -0.84375
-0.0625 -0.8125
-0.0625 -0.78125
-0.0625 -0.75
-0.0625 -0.71875
-0.0625 -0.6875
-0.0625 -0.65625
-0.0625 -0.625
-0.0625 -0.59375
-0.0625 -0.5625
-0.0625 -0.53125
-0.0625 -0.5
-0.0625 -0.46875
-0.0625 -0.4375
-0.0625 -0.375
-0.0625 -0.3125
-0.0625 -0.25
-0.0625 -0.1875
-0.0625 -0.125
-0.0625 -0.0625
-0.0625 0.0
-0.0625 0.0625
-0.0625 0.125
-0.0625 0.1875
-0.0625 0.25
-0.0625 0.3125
-0.0625 0.375
-0.0625 0.4375
-0.0625 0.46875
-0.0625 0.5
-0.0625 0.53125
-0.0625 0.5625
-0.0625 0.59375
-0.0625 0.625
-0.0625 0.65625
-0.0625 0.6875
-0.0625 0.71875
-0.0625 0.75
-0.0625 0.78125
-0.0625 0.8125
-0.0625 0.84375
-0.0625 0.875
-0.0625 0.90625
-0.0625 0.921875
-0.0625 0.9375
-0.0625 0.953125
-0.0625 0.96875
-0.0625 0.9765625
-0.0625 0.984375
-0.0625 0.9921875
-0.0625 0.99609375
-0.0625 0.998046875
-0.0625 1.0
0.0 -1.0
0.0 -0.998046875
0.0 -0.99609375
0.0 -0.9921875
0.0 -0.984375
0.0 -0.9765625
0.0 -0.96875
0.0 -0.953125
0.0 -0.9375
0.0 -0.921875
0.0 -0.90625
0.0 -0.875
0.0 -0.84375
0.0 -0.8125
0.0 -0.78125
0.0 -0.75
0.0 -0.71875
0.0 -0.6875
0.0 -0.65625
0.0 -0.625
0.0 -0.59375
0.0 -0.5625
0.0 -0.53125
0.0 -0.5
0.0 -0.46875
0.0 -0.4375
0.0 -0.375
0.0 -0.3125
0.0 -0.25
0.0 -0.1875
0.0 -0.125
0.0 -0.0625
0.0 0.0
0.0 0.0625
0.0 0.125
0.0 0.1875
0.0 0.25
0.0 0.3125
0.0 0.375
0.0 0.4375
0.0 0.46875
0.0 0.5
0.0 0.53125
0.0 0.5625
0.0 0.59375
0.0 0.625
0.0 0.65625
0.0 0.6875
0.0 0.71875
0.0 0.75
0.0 0.78125
0.0 0.8125
0.0 0.84375
0.0 0.875
0.0 0.90625
0.0 0.921875
0.0 0.9375
0.0 0.953125
0.0 0.96875
0.0 0.9765625
0.0 0.984375
0.0 0.9921875
0.0 0.99609375
0.0 0.998046875
0.0 1.0
0.0625 -1.0
0.0625 -0.998046875
0.0625 -0.99609375
0.0625 -0.9921875
0.0625 -0.984375
0.0625 -0.9765625
0.0625 -0.96875
0.0625 -0.953125
0.0625 -0.9375
0.0625 -0.921875
0.0625 -0.90625
0.0625 -0.875
0.0625 -0.84375
0.0625 -0.8125
0.0625 -0.78125
0.0625 -0.75
0.0625 -0.71875
0.0625 -0.6875
0.0625 -0.65625
0.0625 -0.625
0.0625 -0.59375
0.0625 -0.5625
0.0625 -0.53125
0.0625 -0.5
0.0625 -0.46875
0.0625 -0.4375
0.0625 -0.375
0.0625 -0.3125
0.0625 -0.25
0.0625 -0.1875
0.0625 -0.125
0.0625 -0.0625
0.0625 0.0
0.0625 0.0625
0.0625 0.125
0.0625 0.1875
0.0625 0.25
0.0625 0.3125
0.0625 0.375
0.0625 0.4375
0.0625 0.46875
0.0625 0.5
0.0625 0.53125
0.0625 0.5625
0.0625 0.59375
0.0625 0.625
0.0625 0.65625
0.0625 0.6875
0.0625 0.71875
0.0625 0.75
0.0625 0.78125
0.0625 0.8125
0.0625 0.84375
0.0625 0.875
0.0625 0.90625
0.0625 0.921875
0.0625 0.9375
0.0625 0.953125
0.0625 0.96875
0.0625 0.9765625
0.0625 0.984375
0.0625 0.9921875
0.0625 0.99609375
0.0625 0.998046875
0.0625 1.0
0.125 -1.0
0.125 -0.998046875
0.125 -0.99609375
0.125 -0.9921875
0.125 -0.984375
0.125 -0.9765625
0.125 -0.96875
0.125 -0.953125
0.125 -0.9375
0.125 -0.921875
0.125 -0.90625
0.125 -0.875
0.125 -0.84375
0.125 -0.8125
0.125 -0.78125
0.125 -0.75
0.125 -0.71875
0.125 -0.6875
0.125 -0.65625
0.125 -0.625
0.125 -0.59375
0.125 -0.5625
0.125 -0.53125
0.125 -0.5
0.125 -0.46875
0.125 -0.4375
0.125 -0.375
0.125 -0.3125
0.125 -0.25
0.125 -0.1875
0.125 -0.125
0.125 -0.0625
0.125 0.0
0.125 0.0625
0.125 0.125
0.125 0.1875
0.125 0.25
0.125 0.3125
0.125 0.375
0.125 0.4375
0.125 0.46875
0.125 0.5
0.125 0.53125
0.125 0.5625
0.125 0.59375
0.125 0.625
0.125 0.65625
0.125 0.6875
0.125 0.71875
0.125 0.75
0.125 0.78125
0.125 0.8125
0.125 0.84375
0.125 0.875
0.125 0.90625
0.125 0.921875
0.125 0.9375
0.125 0.953125
0.125 0.96875
0.125 0.9765625
0.125 0.984375
0.125 0.9921875
0.125 0.99609375
0.125 0.998046875
0.125 1.0
0.1875 -1.0
0.1875 -0.998046875
0.1875 -0.99609375
0.1875 -0.9921875
0.1875 -0.984375
0.1875 -0.9765625
0.1875 -0.96875
0.1875 -0.953125
0.1875 -0.9375
0.1875 -0.921875
0.1875 -0.90625
0.1875 -0.875
0.1875 -0.84375
0.1875 -0.8125
0.1875 -0.78125
0.1875 -0.75
0.1875 -0.71875
0.1875 -0.6875
0.1875 -0.65625
0.1875 -0.625
0.1875 -0.59375
0.1875 -0.5625
0.1875 -0.53125
0.1875 -0.5
0.1875 -0.46875
0.1875 -0.4375
0.1875 -0.375
0.1875 -0.3125
0.1875 -0.25
0.1875 -0.1875
0.1875 -0.125
0.1875 -0.0625
0.1875 0.0
0.1875 0.0625
0.1875 0.125
0.1875 0.1875
0.1875 0.25
0.1875 0.3125
0.1875 0.375
0.1875 0.4375
0.1875 0.46875
0.1875 0.5
0.1875 0.53125
0.1875 0.5625
0.1875 0.59375
0.1875 0.625
0.1875 0.65625
0.1875 0.6875
0.1875 0.71875
0.1875 0.75
0.1875 0.78125
0.1875 0.8125
0.1875 0.84375
0.1875 0.875
0.1875 0.90625
0.1875 0.921875
0.1875 0.9375
0.1875 0.953125
0.1875 0.96875
0.1875 0.9765625
0.1875 0.984375
0.1875 0.9921875
0.1875 0.99609375
0.1875 0.998046875
0.1875 1.0
0.25 -1.0
0.25 -0.998046875
0.25 -0.99609375
0.25 -0.9921875
0.25 -0.984375
0.25 -0.9765625
0.25 -0.96875
0.25 -0.953125
0.25 -0.9375
0.25 -0.921875
0.25 -0.90625
0.25 -0.875
0.25 -0.84375
0.25 -0.8125
0.25 -0.78125
0.25 -0.75
0.25 -0.71875
0.25 -0.6875
0.25 -0.65625
0.25 -0.625
0.25 -0.59375
0.25 -0.5625
0.25 -0.53125
0.25 -0.5
0.25 -0.46875
0.25 -0.4375
0.25 -0.375
0.25 -0.3125
0.25 -0.25
0.25 -0.1875
0.25 -0.125
0.25 -0.0625
0.25 0.0
0.25 0.0625
0.25 0.125
0.25 0.1875
0.25 0.25
0.25 0.3125
0.25 0.375
0.25 0.4375
0.25 0.46875
0.25 0.5
0.25 0.53125
0.25 0.5625
0.25 0.59375
0.25 0.625
0.25 0.65625
0.25 0.6875
0.25 0.71875
0.25 0.75
0.25 0.78125
0.25 0.8125
0.25 0.84375
0.25 0.875
0.25 0.90625
0.25 0.921875
0.25 0.9375
0.25 0.953125
0.25 0.96875
0.25 0.9765625
0.25 0.984375
0.25 0.9921875
0.25 0.99609375
0.25 0.998046875
0.25 1.0
0.3125 -1.0
0.3125 -0.998046875
0.3125 -0.99609375
0.3125 -0.9921875
0.3125 -0.984375
0.3125 -0.9765625
0.3125 -0.96875
0.3125 -0.953125
0.3125 -0.9375
0.3125 -0.921875
0.3125 -0.90625
0.3125 -0.875
0.3125 -0.84375
0.3125 -0.8125
0.3125 -0.78125
0.3125 -0.75
0.3125 -0.71875
0.3125 -0.6875
0.3125 -0.65625
0.3125 -0.625
0.3125 -0.59375
0.3125 -0.5625
0.3125 -0.53125
0.3125 -0.5
0.3125 -0.46875
0.3125 -0.4375
0.3125 -0.375
0.3125 -0.3125
0.3125 -0.25
0.3125 -0.1875
0.3125 -0.125
0.3125 -0.0625
0.3125 0.0
0.3125 0.0625
0.3125 0.125
0.3125 0.1875
0.3125 0.25
0.3125 0.3125
0.3125 0.375
0.3125 0.4375
0.3125 0.46875
0.3125 0.5
0.3125 0.53125
0.3125 0.5625
0.3125 0.59375
0.3125 0.625
0.3125 0.65625
0.3125 0.6875
0.3125 0.71875
0.3125 0.75
0.3125 0.78125
0.3125 0.8125
0.3125 0.84375
0.3125 0.875
0.3125 0.90625
0.3125 0.921875
0.3125 0.9375
0.3125 0.953125
0.3125 0.96875
0.3125 0.9765625
0.3125 0.984375
0.3125 0.9921875
0.3125 0.99609375
0.3125 0.998046875
0.3125 1.0
0.375 -1.0
0.375 -0.998046875
0.375 -0.99609375
0.375 -0.9921875
0.375 -0.984375
0.375 -0.9765625
0.375 -0.96875
0.375 -0.953125
0.375 -0.9375
0.375 -0.921875
0.375 -0.90625
0.375 -0.875
0.375 -0.84375
0.375 -0.8125
0.375 -0.78125
0.375 -0.75
0.375 -0.71875
0.375 -0.6875
0.375 -0.65625
0.375 -0.625
0.375 -0.59375
0.375 -0.5625
0.375 -0.53125
0.375 -0.5
0.375 -0.46875
0.375 -0.4375
0.375 -0.375
0.375 -0.3125
0.375 -0.25
0.375 -0.1875
0.375 -0.125
0.375 -0.0625
0.375 0.0
0.375 0.0625
0.375 0.125
0.375 0.1875
0.375 0.25
0.375 0.3125
0.375 0.375
0.375 0.4375
0.375 0.46875
0.375 0.5
0.375 0.53125
0.375 0.5625
0.375 0.59375
0.375 0.625
0.375 0.65625
0.375 0.6875
0.375 0.71875
0.375 0.75
0.375 0.78125
0.375 0.8125
0.375 0.84375
0.375 0.875
0.375 0.90625
0.375 0.921875
0.375 0.9375
0.375 0.953125
0.375 0.96875
0.375 0.9765625
0.375 0.984375
0.375 0.9921875
0.375 0.99609375
0.375 0.998046875
0.375 1.0
0.4375 -1.0
0.4375 -0.998046875
0.4375 -0.99609375
0.4375 -0.9921875
0.4375 -0.984375
0.4375 -0.9765625
0.4375 -0.96875
0.4375 -0.953125
0.4375 -0.9375
0.4375 -0.921875
0.4375 -0.90625
0.4375 -0.875
0.4375 -0.84375
0.4375 -0.8125
0.4375 -0.78125
0.4375 -0.75
0.4375 -0.71875
0.4375 -0.6875
0.4375 -0.65625
0.4375 -0.625
0.4375 -0.59375
0.4375 -0.5625
0.4375 -0.53125
0.4375 -0.5
0.4375 -0.46875
0.4375 -0.4375
0.4375 -0.375
0.4375 -0.3125
0.4375 -0.25
0.4375 -0.1875
0.4375 -0.125
0.4375 -0.0625
0.4375 0.0
0.4375 0.0625
0.4375 0.125
0.4375 0.1875
0.4375 0.25
0.4375 0.3125
0.4375 0.375
0.4375 0.4375
0.4375 0.46875
0.4375 0.5
0.4375 0.53125
0.4375 0.5625
0.4375 0.59375
0.4375 0.625
0.4375 0.65625
0.4375 0.6875
0.4375 0.71875
0.4375 0.75
0.4375 0.78125
0.4375 0.8125
0.4375 0.84375
0.4375 0.875
0.4375 0.90625
0.4375 0.921875
0.4375 0.9375
0.4375 0.953125
0.4375 0.96875
0.4375 0.9765625
0.4375 0.984375
0.4375 0.9921875
0.4375 0.99609375
0.4375 0.998046875
0.4375 1.0
0.46875 -1.0
0.46875 -0.998046875
0.46875 -0.99609375
0.46875 -0.9921875
0.46875 -0.984375
0.46875 -0.9765625
0.46875 -0.96875
0.46875 -0.953125
0.46875 -0.9375
0.46875 -0.921875
0.46875 -0.90625
0.46875 -0.875
0.46875 -0.84375
0.46875 -0.8125
0.46875 -0.78125
0.46875 -0.75
0.46875 -0.71875
0.46875 -0.6875
0.46875 -0.65625
0.46875 -0.625
0.46875 -0.59375
0.46875 -0.5625
0.46875 -0.53125
0.46875 -0.5
0.46875 -0.46875
0.46875 -0.4375
0.46875 -0.375
0.46875 -0.3125
0.46875 -0.25
0.46875 -0.1875
0.46875 -0.125
0.46875 -0.0625
0.46875 0.0
0.46875 0.0625
0.46875 0.125
0.46875 0.1875
0.46875 0.25
0.46875 0.3125
0.46875 0.375
0.46875 0.4375
0.46875 0.46875
0.46875 0.5
0.46875 0.53125
0.46875 0.5625
0.46875 0.59375
0.46875 0.625
0.46875 0.65625
0.46875 0.6875
0.46875 0.71875
0.46875 0.75
0.46875 0.78125
0.46875 0.8125
0.46875 0.84375
0.46875 0.875
0.46875 0.90625
0.46875 0.921875
0.46875 0.9375
0.46875 0.953125
0.46875 0.96875
0.46875 0.9765625
0.46875 0.984375
0.46875 0.9921875
0.46875 0.99609375
0.46875 0.998046875
0.46875 1.0
0.5 -1.0
0.5 -0.998046875
0.5 -0.99609375
0.5 -0.9921875
0.5 -0.984375
0.5 -0.9765625
0.5 -0.96875
0.5 -0.953125
0.5 -0.9375
0.5 -0.921875
0.5 -0.90625
0.5 -0.875
0.5 -0.84375
0.5 -0.8125
0.5 -0.78125
0.5 -0.75
0.5 -0.71875
0.5 -0.6875
0.5 -0.65625
0.5 -0.625
0.5 -0.59375
0.5 -0.5625
0.5 -0.53125
0.5 -0.5
0.5 -0.46875
0.5 -0.4375
0.5 -0.375
0.5 -0.3125
0.5 -0.25
0.5 -0.1875
0.5 -0.125
0.5 -0.0625
0.5 0.0
0.5 0.0625
0.5 0.125
0.5 0.1875
0.5 0.25
0.5 0.3125
0.5 0.375
0.5 0.4375
0.5 0.46875
0.5 0.5
0.5 0.53125
0.5 0.5625
0.5 0.59375
0.5 0.625
0.5 0.65625
0.5 0.6875
0.5 0.71875
0.5 0.75
0.5 0.78125
0.5 0.8125
0.5 0.84375
0.5 0.875
0.5 0.90625
0.5 0.921875
0.5 0.9375
0.5 0.953125
0.5 0.96875
0.5 0.9765625
0.5 0.984375
0.5 0.9921875
0.5 0.99609375
0.5 0.998046875
0.5 1.0
0.53125 -1.0
0.53125 -0.998046875
0.53125 -0.99609375
0.53125 -0.9921875
0.53125 -0.984375
0.53125 -0.9765625
0.53125 -0.96875
0.53125 -0.953125
0.53125 -0.9375
0.53125 -0.921875
0.53125 -0.90625
0.53125 -0.875
0.53125 -0.84375
0.53125 -0.8125
0.53125 -0.78125
0.53125 -0.75
0.53125 -0.71875
0.53125 -0.6875
0.53125 -0.65625
0.53125 -0.625
0.53125 -0.59375
0.53125 -0.5625
0.53125 -0.53125
0.53125 -0.5
0.53125 -0.46875
0.53125 -0.4375
0.53125 -0.375
0.53125 -0.3125
0.53125 -0.25
0.53125 -0.1875
0.53125 -0.125
0.53125 -0.0625
0.53125 0.0
0.53125 0.0625
0.53125 0.125
0.53125 0.1875
0.53125 0.25
0.53125 0.3125
0.53125 0.375
0.53125 0.4375
0.53125 0.46875
0.53125 0.5
0.53125 0.53125
0.53125 0.5625
0.53125 0.59375
0.53125 0.625
0.53125 0.65625
0.53125 0.6875
0.53125 0.71875
0.53125 0.75
0.53125 0.78125
0.53125 0.8125
0.53125 0.84375
0.53125 0.875
0.53125 0.90625
0.53125 0.921875
0.53125 0.9375
0.53125 0.953125
0.53125 0.96875
0.53125 0.9765625
0.53125 0.984375
0.53125 0.9921875
0.53125 0.99609375
0.53125 0.998046875
0.53125 1.0
0.5625 -1.0
0.5625 -0.998046875
0.5625 -0.99609375
0.5625 -0.9921875
0.5625 -0.984375
0.5625 -0.9765625
0.5625 -0.96875
0.5625 -0.953125
0.5625 -0.9375
0.5625 -0.921875
0.5625 -0.90625
0.5625 -0.875
0.5625 -0.84375
0.5625 -0.8125
0.5625 -0.78125
0.5625 -0.75
0.5625 -0.71875
0.5625 -0.6875
0.5625 -0.65625
0.5625 -0.625
0.5625 -0.59375
0.5625 -0.5625
0.5625 -0.53125
0.5625 -0.5
0.5625 -0.46875
0.5625 -0.4375
0.5625 -0.375
0.5625 -0.3125
0.5625 -0.25
0.5625 -0.1875
0.5625 -0.125
0.5625 -0.0625
0.5625 0.0
0.5625 0.0625
0.5625 0.125
0.5625 0.1875
0.5625 0.25
0.5625 0.3125
0.5625 0.375
0.5625 0.4375
0.5625 0.46875
0.5625 0.5
0.5625 0.53125
0.5625 0.5625
0.5625 0.59375
0.5625 0.625
0.5625 0.65625
0.5625 0.6875
0.5625 0.71875
0.5625 0.75
0.5625 0.78125
0.5625 0.8125
0.5625 0.84375
0.5625 0.875
0.5625 0.90625
0.5625 0.921875
0.5625 0.9375
0.5625 0.953125
0.5625 0.96875
0.5625 0.9765625
0.5625 0.984375
0.5625 0.9921875
0.5625 0.99609375
0.5625 0.998046875
0.5625 1.0
0.59375 -1.0
0.59375 -0.998046875
0.59375 -0.99609375
0.59375 -0.9921875
0.59375 -0.984375
0.59375 -0.9765625
0.59375 -0.96875
0.59375 -0.953125
0.59375 -0.9375
0.59375 -0.921875
0.59375 -0.90625
0.59375 -0.875
0.59375 -0.84375
0.59375 -0.8125
0.59375 -0.78125
0.59375 -0.75
0.59375 -0.71875
0.59375 -0.6875
0.59375 -0.65625
0.59375 -0.625
0.59375 -0.59375
0.59375 -0.5625
0.59375 -0.53125
0.59375 -0.5
0.59375 -0.46875
0.59375 -0.4375
0.59375 -0.375
0.59375 -0.3125
0.59375 -0.25
0.59375 -0.1875
0.59375 -0.125
0.59375 -0.0625
0.59375 0.0
0.59375 0.0625
0.59375 0.125
0.59375 0.1875
0.59375 0.25
0.59375 0.3125
0.59375 0.375
0.59375 0.4375
0.59375 0.46875
0.59375 0.5
0.59375 0.53125
0.59375 0.5625
0.59375 0.59375
0.59375 0.625
0.59375 0.65625
0.59375 0.6875
0.59375 0.71875
0.59375 0.75
0.59375 0.78125
0.59375 0.8125
0.59375 0.84375
0.59375 0.875
0.59375 0.90625
0.59375 0.921875
0.59375 0.9375
0.59375 0.953125
0.59375 0.96875
0.59375 0.9765625
0.59375 0.984375
0.59375 0.9921875
0.59375 0.99609375
0.59375 0.998046875
0.59375 1.0
0.625 -1.0
0.625 -0.998046875
0.625 -0.99609375
0.625 -0.9921875
0.625 -0.984375
0.625 -0.9765625
0.625 -0.96875
0.625 -0.953125
0.625 -0.9375
0.625 -0.921875
0.625 -0.90625
0.625 -0.875
0.625 -0.84375
0.625 -0.8125
0.625 -0.78125
0.625 -0.75
0.625 -0.71875
0.625 -0.6875
0.625 -0.65625
0.625 -0.625
0.625 -0.59375
0.625 -0.5625
0.625 -0.53125
0.625 -0.5
0.625 -0.46875
0.625 -0.4375
0.625 -0.375
0.625 -0.3125
0.625 -0.25
0.625 -0.1875
0.625 -0.125
0.625 -0.0625
0.625 0.0
0.625 0.0625
0.625 0.125
0.625 0.1875
0.625 0.25
0.625 0.3125
0.625 0.375
0.625 0.4375
0.625 0.46875
0.625 0.5
0.625 0.53125
0.625 0.5625
0.625 0.59375
0.625 0.625
0.625 0.65625
0.625 0.6875
0.625 0.71875
0.625 0.75
0.625 0.78125
0.625 0.8125
0.625 0.84375
0.625 0.875
0.625 0.90625
0.625 0.921875
0.625 0.9375
0.625 0.953125
0.625 0.96875
0.625 0.9765625
0.625 0.984375
0.625 0.9921875
0.625 0.99609375
0.625 0.998046875
0.625 1.0
0.65625 -1.0
0.65625 -0.998046875
0.65625 -0.99609375
0.65625 -0.9921875
0.65625 -0.984375
0.65625 -0.9765625
0.65625 -0.96875
0.65625 -0.953125
0.65625 -0.9375
0.65625 -0.921875
0.65625 -0.90625
0.65625 -0.875
0.65625 -0.84375
0.65625 -0.8125
0.65625 -0.78125
0.65625 -0.75
0.65625 -0.71875
0.65625 -0.6875
0.65625 -0.65625
0.65625 -0.625
0.65625 -0.59375
0.65625 -0.5625
0.65625 -0.53125
0.65625 -0.5
0.65625 -0.46875
0.65625 -0.4375
0.65625 -0.375
0.65625 -0.3125
0.65625 -0.25
0.65625 -0.1875
0.65625 -0.125
0.65625 -0.0625
0.65625 0.0
0.65625 0.0625
0.65625 0.125
0.65625 0.1875
0.65625 0.25
0.65625 0.3125
0.65625 0.375
0.65625 0.4375
0.65625 0.46875
0.65625 0.5
0.65625 0.53125
0.65625 0.5625
0.65625 0.59375
0.65625 0.625
0.65625 0.65625
0.65625 0.6875
0.65625 0.71875
0.65625 0.75
0.65625 0.78125
0.65625 0.8125
0.65625 0.84375
0.65625 0.875
0.65625 0.90625
0.65625 0.921875
0.65625 0.9375
0.65625 0.953125
0.65625 0.96875
0.65625 0.9765625
0.65625 0.984375
0.65625 0.9921875
0.65625 0.99609375
0.65625 0.998046875
0.65625 1.0
0.6875 -1.0
0.6875 -0.998046875
0.6875 -0.99609375
0.6875 -0.9921875
0.6875 -0.984375
0.6875 -0.9765625
0.6875 -0.96875
0.6875 -0.953125
0.6875 -0.9375
0.6875 -0.921875
0.6875 -0.90625
0.6875 -0.875
0.6875 -0.84375
0.6875 -0.8125
0.6875 -0.78125
0.6875 -0.75
0.6875 -0.71875
0.6875 -0.6875
0.6875 -0.65625
0.6875 -0.625
0.6875 -0.59375
0.6875 -0.5625
0.6875 -0.53125
0.6875 -0.5
0.6875 -0.46875
0.6875 -0.4375
0.6875 -0.375
0.6875 -0.3125
0.6875 -0.25
0.6875 -0.1875
0.6875 -0.125
0.6875 -0.0625
0.6875 0.0
0.6875 0.0625
0.6875 0.125
0.6875 0.1875
0.6875 0.25
0.6875 0.3125
0.6875 0.375
0.6875 0.4375
0.6875 0.46875
0.6875 0.5
0.6875 0.53125
0.6875 0.5625
0.6875 0.59375
0.6875 0.625
0.6875 0.65625
0.6875 0.6875
0.6875 0.71875
0.6875 0.75
0.6875 0.78125
0.6875 0.8125
0.6875 0.84375
0.6875 0.875
0.6875 0.90625
0.6875 0.921875
0.6875 0.9375
0.6875 0.953125
0.6875 0.96875
0.6875 0.9765625
0.6875 0.984375
0.6875 0.9921875
0.6875 0.99609375
0.6875 0.998046875
0.6875 1.0
0.71875 -1.0
0.71875 -0.998046875
0.71875 -0.99609375
0.71875 -0.9921875
0.71875 -0.984375
0.71875 -0.9765625
0.71875 -0.96875
0.71875 -0.953125
0.71875 -0.9375
0.71875 -0.921875
0.71875 -0.90625
0.71875 -0.875
0.71875 -0.84375
0.71875 -0.8125
0.71875 -0.78125
0.71875 -0.75
0.71875 -0.71875
0.71875 -0.6875
0.71875 -0.65625
0.71875 -0.625
0.71875 -0.59375
0.71875 -0.5625
0.71875 -0.53125
0.71875 -0.5
0.71875 -0.46875
0.71875 -0.4375
0.71875 -0.375
0.71875 -0.3125
0.71875 -0.25
0.71875 -0.1875
0.71875 -0.125
0.71875 -0.0625
0.71875 0.0
0.71875 0.0625
0.71875 0.125
0.71875 0.1875
0.71875 0.25
0.71875 0.3125
0.71875 0.375
0.71875 0.4375
0.71875 0.46875
0.71875 0.5
0.71875 0.53125
0.71875 0.5625
0.71875 0.59375
0.71875 0.625
0.71875 0.65625
0.71875 0.6875
0.71875 0.71875
0.71875 0.75
0.71875 0.78125
0.71875 0.8125
0.71875 0.84375
0.71875 0.875
0.71875 0.90625
0.71875 0.921875
0.71875 0.9375
0.71875 0.953125
0.71875 0.96875
0.71875 0.9765625
0.71875 0.984375
0.71875 0.9921875
0.71875 0.99609375
0.71875 0.998046875
0.71875 1.0
0.75 -1.0
0.75 -0.998046875
0.75 -0.99609375
0.75 -0.9921875
0.75 -0.984375
0.75 -0.9765625
0.75 -0.96875
0.75 -0.953125
0.75 -0.9375
0.75 -0.921875
0.75 -0.90625
0.75 -0.875
0.75 -0.84375
0.75 -0.8125
0.75 -0.78125
0.75 -0.75
0.75 -0.71875
0.75 -0.6875
0.75 -0.65625
0.75 -0.625
0.75 -0.59375
0.75 -0.5625
0.75 -0.53125
0.75 -0.5
0.75 -0.46875
0.75 -0.4375
0.75 -0.375
0.75 -0.3125
0.75 -0.25
0.75 -0.1875
0.75 -0.125
0.75 -0.0625
0.75 0.0
0.75 0.0625
0.75 0.125
0.75 0.1875
0.75 0.25
0.75 0.3125
0.75 0.375
0.75 0.4375
0.75 0.46875
0.75 0.5
0.75 0.53125
0.75 0.5625
0.75 0.59375
0.75 0.625
0.75 0.65625
0.75 0.6875
0.75 0.71875
0.75 0.75
0.75 0.78125
0.75 0.8125
0.75 0.84375
0.75 0.875
0.75 0.90625
0.75 0.921875
0.75 0.9375
0.75 0.953125
0.75 0.96875
0.75 0.9765625
0.75 0.984375
0.75 0.9921875
0.75 0.99609375
0.75 0.998046875
0.75 1.0
0.78125 -1.0
0.78125 -0.998046875
0.78125 -0.99609375
0.78125 -0.9921875
0.78125 -0.984375
0.78125 -0.9765625
0.78125 -0.96875
0.78125 -0.953125
0.78125 -0.9375
0.78125 -0.921875
0.78125 -0.90625
0.78125 -0.875
0.78125 -0.84375
0.78125 -0.8125
0.78125 -0.78125
0.78125 -0.75
0.78125 -0.71875
0.78125 -0.6875
0.78125 -0.65625
0.78125 -0.625
0.78125 -0.59375
0.78125 -0.5625
0.78125 -0.53125
0.78125 -0.5
0.78125 -0.46875
0.78125 -0.4375
0.78125 -0.375
0.78125 -0.3125
0.78125 -0.25
0.78125 -0.1875
0.78125 -0.125
0.78125 -0.0625
0.78125 0.0
0.78125 0.0625
0.78125 0.125
0.78125 0.1875
0.78125 0.25
0.78125 0.3125
0.78125 0.375
0.78125 0.4375
0.78125 0.46875
0.78125 0.5
0.78125 0.53125
0.78125 0.5625
0.78125 0.59375
0.78125 0.625
0.78125 0.65625
0.78125 0.6875
0.78125 0.71875
0.78125 0.75
0.78125 0.78125
0.78125 0.8125
0.78125 0.84375
0.78125 0.875
0.78125 0.90625
0.78125 0.921875
0.78125 0.9375
0.78125 0.953125
0.78125 0.96875
0.78125 0.9765625
0.78125 0.984375
0.78125 0.9921875
0.78125 0.99609375
0.78125 0.998046875
0.78125 1.0
0.8125 -1.0
0.8125 -0.998046875
0.8125 -0.99609375
0.8125 -0.9921875
0.8125 -0.984375
0.8125 -0.9765625
0.8125 -0.96875
0.8125 -0.953125
0.8125 -0.9375
0.8125 -0.921875
0.8125 -0.90625
0.8125 -0.875
0.8125 -0.84375
0.8125 -0.8125
0.8125 -0.78125
0.8125 -0.75
0.8125 -0.71875
0.8125 -0.6875
0.8125 -0.65625
0.8125 -0.625
0.8125 -0.59375
0.8125 -0.5625
0.8125 -0.53125
0.8125 -0.5
0.8125 -0.46875
0.8125 -0.4375
0.8125 -0.375
0.8125 -0.3125
0.8125 -0.25
0.8125 -0.1875
0.8125 -0.125
0.8125 -0.0625
0.8125 0.0
0.8125 0.0625
0.8125 0.125
0.8125 0.1875
0.8125 0.25
0.8125 0.3125
0.8125 0.375
0.8125 0.4375
0.8125 0.46875
0.8125 0.5
0.8125 0.53125
0.8125 0.5625
0.8125 0.59375
0.8125 0.625
0.8125 0.65625
0.8125 0.6875
0.8125 0.71875
0.8125 0.75
0.8125 0.78125
0.8125 0.8125
0.8125 0.84375
0.8125 0.875
0.8125 0.90625
0.8125 0.921875
0.8125 0.9375
0.8125 0.953125
0.8125 0.96875
0.8125 0.9765625
0.8125 0.984375
0.8125 0.9921875
0.8125 0.99609375
0.8125 0.998046875
0.8125 1.0
0.84375 -1.0
0.84375 -0.998046875
0.84375 -0.99609375
0.84375 -0.9921875
0.84375 -0.984375
0.84375 -0.9765625
0.84375 -0.96875
0.84375 -0.953125
0.84375 -0.9375
0.84375 -0.921875
0.84375 -0.90625
0.84375 -0.875
0.84375 -0.84375
0.84375 -0.8125
0.84375 -0.78125
0.84375 -0.75
0.84375 -0.71875
0.84375 -0.6875
0.84375 -0.65625
0.84375 -0.625
0.84375 -0.59375
0.84375 -0.5625
0.84375 -0.53125
0.84375 -0.5
0.84375 -0.46875
0.84375 -0.4375
0.84375 -0.375
0.84375 -0.3125
0.84375 -0.25
0.84375 -0.1875
0.84375 -0.125
0.84375 -0.0625
0.84375 0.0
0.84375 0.0625
0.84375 0.125
0.84375 0.1875
0.84375 0.25
0.84375 0.3125
0.84375 0.375
0.84375 0.4375
0.84375 0.46875
0.84375 0.5
0.84375 0.53125
0.84375 0.5625
0.84375 0.59375
0.84375 0.625
0.84375 0.65625
0.84375 0.6875
0.84375 0.71875
0.84375 0.75
0.84375 0.78125
0.84375 0.8125
0.84375 0.84375
0.84375 0.875
0.84375 0.90625
0.84375 0.921875
0.84375 0.9375
0.84375 0.953125
0.84375 0.96875
0.84375 0.9765625
0.84375 0.984375
0.84375 0.9921875
0.84375 0.99609375
0.84375 0.998046875
0.84375 1.0
0.875 -1.0
0.875 -0.998046875
0.875 -0.99609375
0.875 -0.9921875
0.875 -0.984375
0.875 -0.9765625
0.875 -0.96875
0.875 -0.953125
0.875 -0.9375
0.875 -0.921875
0.875 -0.90625
0.875 -0.875
0.875 -0.84375
0.875 -0.8125
0.875 -0.78125
0.875 -0.75
0.875 -0.71875
0.875 -0.6875
0.875 -0.65625
0.875 -0.625
0.875 -0.59375
0.875 -0.5625
0.875 -0.53125
0.875 -0.5
0.875 -0.46875
0.875 -0.4375
0.875 -0.375
0.875 -0.3125
0.875 -0.25
0.875 -0.1875
0.875 -0.125
0.875 -0.0625
0.875 0.0
0.875 0.0625
0.875 0.125
0.875 0.1875
0.875 0.25
0.875 0.3125
0.875 0.375
0.875 0.4375
0.875 0.46875
0.875 0.5
0.875 0.53125
0.875 0.5625
0.875 0.59375
0.875 0.625
0.875 0.65625
0.875 0.6875
0.875 0.71875
0.875 0.75
0.875 0.78125
0.875 0.8125
0.875 0.84375
0.875 0.875
0.875 0.90625
0.875 0.921875
0.875 0.9375
0.875 0.953125
0.875 0.96875
0.875 0.9765625
0.875 0.984375
0.875 0.9921875
0.875 0.99609375
0.875 0.998046875
0.875 1.0
0.90625 -1.0
0.90625 -0.998046875
0.90625 -0.99609375
0.90625 -0.9921875
0.90625 -0.984375
0.90625 -0.9765625
0.90625 -0.96875
0.90625 -0.953125
0.90625 -0.9375
0.90625 -0.921875
0.90625 -0.90625
0.90625 -0.875
0.90625 -0.84375
0.90625 -0.8125
0.90625 -0.78125
0.90625 -0.75
0.90625 -0.71875
0.90625 -0.6875
0.90625 -0.65625
0.90625 -0.625
0.90625 -0.59375
0.90625 -0.5625
0.90625 -0.53125
0.90625 -0.5
0.90625 -0.46875
0.90625 -0.4375
0.90625 -0.375
0.90625 -0.3125
0.90625 -0.25
0.90625 -0.1875
0.90625 -0.125
0.90625 -0.0625
0.90625 0.0
0.90625 0.0625
0.90625 0.125
0.90625 0.1875
0.90625 0.25
0.90625 0.3125
0.90625 0.375
0.90625 0.4375
0.90625 0.46875
0.90625 0.5
0.90625 0.53125
0.90625 0.5625
0.90625 0.59375
0.90625 0.625
0.90625 0.65625
0.90625 0.6875
0.90625 0.71875
0.90625 0.75
0.90625 0.78125
0.90625 0.8125
0.90625 0.84375
0.90625 0.875
0.90625 0.90625
0.90625 0.921875
0.90625 0.9375
0.90625 0.953125
0.90625 0.96875
0.90625 0.9765625
0.90625 0.984375
0.90625 0.9921875
0.90625 0.99609375
0.90625 0.998046875
0.90625 1.0
0.921875 -1.0
0.921875 -0.998046875
0.921875 -0.99609375
0.921875 -0.9921875
0.921875 -0.984375
0.921875 -0.9765625
0.921875 -0.96875
0.921875 -0.953125
0.921875 -0.9375
0.921875 -0.921875
0.921875 -0.90625
0.921875 -0.875
0.921875 -0.84375
0.921875 -0.8125
0.921875 -0.78125
0.921875 -0.75
0.921875 -0.71875
0.921875 -0.6875
0.921875 -0.65625
0.921875 -0.625
0.921875 -0.59375
0.921875 -0.5625
0.921875 -0.53125
0.921875 -0.5
0.921875 -0.46875
0.921875 -0.4375
0.921875 -0.375
0.921875 -0.3125
0.921875 -0.25
0.921875 -0.1875
0.921875 -0.125
0.921875 -0.0625
0.921875 0.0
0.921875 0.0625
0.921875 0.125
0.921875 0.1875
0.921875 0.25
0.921875 0.3125
0.921875 0.375
0.921875 0.4375
0.921875 0.46875
0.921875 0.5
0.921875 0.53125
0.921875 0.5625
0.921875 0.59375
0.921875 0.625
0.921875 0.65625
0.921875 0.6875
0.921875 0.71875
0.921875 0.75
0.921875 0.78125
0.921875 0.8125
0.921875 0.84375
0.921875 0.875
0.921875 0.90625
0.921875 0.921875
0.921875 0.9375
0.921875 0.953125
0.921875 0.96875
0.921875 0.9765625
0.921875 0.984375
0.921875 0.9921875
0.921875 0.99609375
0.921875 0.998046875
0.921875 1.0
0.9375 -1.0
0.9375 -0.998046875
0.9375 -0.99609375
0.9375 -0.9921875
0.9375 -0.984375
0.9375 -0.9765625
0.9375 -0.96875
0.9375 -0.953125
0.9375 -0.9375
0.9375 -0.921875
0.9375 -0.90625
0.9375 -0.875
0.9375 -0.84375
0.9375 -0.8125
0.9375 -0.78125
0.9375 -0.75
0.9375 -0.71875
0.9375 -0.6875
0.9375 -0.65625
0.9375 -0.625
0.9375 -0.59375
0.9375 -0.5625
0.9375 -0.53125
0.9375 -0.5
0.9375 -0.46875
0.9375 -0.4375
0.9375 -0.375
0.9375 -0.3125
0.9375 -0.25
0.9375 -0.1875
0.9375 -0.125
0.9375 -0.0625
0.9375 0.0
0.9375 0.0625
0.9375 0.125
0.9375 0.1875
0.9375 0.25
0.9375 0.3125
0.9375 0.375
0.9375 0.4375
0.9375 0.46875
0.9375 0.5
0.9375 0.53125
0.9375 0.5625
0.9375 0.59375
0.9375 0.625
0.9375 0.65625
0.9375 0.6875
0.9375 0.71875
0.9375 0.75
0.9375 0.78125
0.9375 0.8125
0.9375 0.84375
0.9375 0.875
0.9375 0.90625
0.9375 0.921875
0.9375 0.9375
0.9375 0.953125
0.9375 0.96875
0.9375 0.9765625
0.9375 0.984375
0.9375 0.9921875
0.9375 0.99609375
0.9375 0.998046875
0.9375 1.0
0.953125 -1.0
0.953125 -0.998046875
0.953125 -0.99609375
0.953125 -0.9921875
0.953125 -0.984375
0.953125 -0.9765625
0.953125 -0.96875
0.953125 -0.953125
0.953125 -0.9375
0.953125 -0.921875
0.953125 -0.90625
0.953125 -0.875
0.953125 -0.84375
0.953125 -0.8125
0.953125 -0.78125
0.953125 -0.75
0.953125 -0.71875
0.953125 -0.6875
0.953125 -0.65625
0.953125 -0.625
0.953125 -0.59375
0.953125 -0.5625
0.953125 -0.53125
0.953125 -0.5
0.953125 -0.46875
0.953125 -0.4375
0.953125 -0.375
0.953125 -0.3125
0.953125 -0.25
0.953125 -0.1875
0.953125 -0.125
0.953125 -0.0625
0.953125 0.0
0.953125 0.0625
0.953125 0.125
0.953125 0.1875
0.953125 0.25
0.953125 0.3125
0.953125 0.375
0.953125 0.4375
0.953125 0.46875
0.953125 0.5
0.953125 0.53125
0.953125 0.5625
0.953125 0.59375
0.953125 0.625
0.953125 0.65625
0.953125 0.6875
0.953125 0.71875
0.953125 0.75
0.953125 0.78125
0.953125 0.8125
0.953125 0.84375
0.953125 0.875
0.953125 0.90625
0.953125 0.921875
0.953125 0.9375
0.953125 0.953125
0.953125 0.96875
0.953125 0.9765625
0.953125 0.984375
0.953125 0.9921875
0.953125 0.99609375
0.953125 0.998046875
0.953125 1.0
0.96875 -1.0
0.96875 -0.998046875
0.96875 -0.99609375
0.96875 -0.9921875
0.96875 -0.984375
0.96875 -0.9765625
0.96875 -0.96875
0.96875 -0.953125
0.96875 -0.9375
0.96875 -0.921875
0.96875 -0.90625
0.96875 -0.875
0.96875 -0.84375
0.96875 -0.8125
0.96875 -0.78125
0.96875 -0.75
0.96875 -0.71875
0.96875 -0.6875
0.96875 -0.65625
0.96875 -0.625
0.96875 -0.59375
0.96875 -0.5625
0.96875 -0.53125
0.96875 -0.5
0.96875 -0.46875
0.96875 -0.4375
0.96875 -0.375
0.96875 -0.3125
0.96875 -0.25
0.96875 -0.1875
0.96875 -0.125
0.96875 -0.0625
0.96875 0.0
0.96875 0.0625
0.96875 0.125
0.96875 0.1875
0.96875 0.25
0.96875 0.3125
0.96875 0.375
0.96875 0.4375
0.96875 0.46875
0.96875 0.5
0.96875 0.53125
0.96875 0.5625
0.96875 0.59375
0.96875 0.625
0.96875 0.65625
0.96875 0.6875
0.96875 0.71875
0.96875 0.75
0.96875 0.78125
0.96875 0.8125
0.96875 0.84375
0.96875 0.875
0.96875 0.90625
0.96875 0.921875
0.96875 0.9375
0.96875 0.953125
0.96875 0.96875
0.96875 0.9765625
0.96875 0.984375
0.96875 0.9921875
0.96875 0.99609375
0.96875 0.998046875
0.96875 1.0
0.9765625 -1.0
0.9765625 -0.998046875
0.9765625 -0.99609375
0.9765625 -0.9921875
0.9765625 -0.984375
0.9765625 -0.9765625
0.9765625 -0.96875
0.9765625 -0.953125
0.9765625 -0.9375
0.9765625 -0.921875
0.9765625 -0.90625
0.9765625 -0.875
0.9765625 -0.84375
0.9765625 -0.8125
0.9765625 -0.78125
0.9765625 -0.75
0.9765625 -0.71875
0.9765625 -0.6875
0.9765625 -0.65625
0.9765625 -0.625
0.9765625 -0.59375
0.9765625 -0.5625
0.9765625 -0.53125
0.9765625 -0.5
0.9765625 -0.46875
0.9765625 -0.4375
0.9765625 -0.375
0.9765625 -0.3125
0.9765625 -0.25
0.9765625 -0.1875
0.9765625 -0.125
0.9765625 -0.0625
0.9765625 0.0
0.9765625 0.0625
0.9765625 0.125
0.9765625 0.1875
0.9765625 0.25
0.9765625 0.3125
0.9765625 0.375
0.9765625 0.4375
0.9765625 0.46875
0.9765625 0.5
0.9765625 0.53125
0.9765625 0.5625
0.9765625 0.59375
0.9765625 0.625
0.9765625 0.65625
0.9765625 0.6875
0.9765625 0.71875
0.9765625 0.75
0.9765625 0.78125
0.9765625 0.8125
0.9765625 0.84375
0.9765625 0.875
0.9765625 0.90625
0.9765625 0.921875
0.9765625 0.9375
0.9765625 0.953125
0.9765625 0.96875
0.9765625 0.9765625
0.9765625 0.984375
0.9765625 0.9921875
0.9765625 0.99609375
0.9765625 0.998046875
0.9765625 1.0
0.984375 -1.0
0.984375 -0.998046875
0.984375 -0.99609375
0.984375 -0.9921875
0.984375 -0.984375
0.984375 -0.9765625
0.984375 -0.96875
0.984375 -0.953125
0.984375 -0.9375
0.984375 -0.921875
0.984375 -0.90625
0.984375 -0.875
0.984375 -0.84375
0.984375 -0.8125
0.984375 -0.78125
0.984375 -0.75
0.984375 -0.71875
0.984375 -0.6875
0.984375 -0.65625
0.984375 -0.625
0.984375 -0.59375
0.984375 -0.5625
0.984375 -0.53125
0.984375 -0.5
0.984375 -0.46875
0.984375 -0.4375
0.984375 -0.375
0.984375 -0.3125
0.984375 -0.25
0.984375 -0.1875
0.984375 -0.125
0.984375 -0.0625
0.984375 0.0
0.984375 0.0625
0.984375 0.125
0.984375 0.1875
0.984375 0.25
0.984375 0.3125
0.984375 0.375
0.984375 0.4375
0.984375 0.46875
0.984375 0.5
0.984375 0.53125
0.984375 0.5625
0.984375 0.59375
0.984375 0.625
0.984375 0.65625
0.984375 0.6875
0.984375 0.71875
0.984375 0.75
0.984375 0.78125
0.984375 0.8125
0.984375 0.84375
0.984375 0.875
0.984375 0.90625
0.984375 0.921875
0.984375 0.9375
0.984375 0.953125
0.984375 0.96875
0.984375 0.9765625
0.984375 0.984375
0.984375 0.9921875
0.984375 0.99609375
0.984375 0.998046875
0.984375 1.0
0.9921875 -1.0
0.9921875 -0.998046875
0.9921875 -0.99609375
0.9921875 -0.9921875
0.9921875 -0.984375
0.9921875 -0.9765625
0.9921875 -0.96875
0.9921875 -0.953125
0.9921875 -0.9375
0.9921875 -0.921875
0.9921875 -0.90625
0.9921875 -0.875
0.9921875 -0.84375
0.9921875 -0.8125
0.9921875 -0.78125
0.9921875 -0.75
0.9921875 -0.71875
0.9921875 -0.6875
0.9921875 -0.65625
0.9921875 -0.625
0.9921875 -0.59375
0.9921875 -0.5625
0.9921875 -0.53125
0.9921875 -0.5
0.9921875 -0.46875
0.9921875 -0.4375
0.9921875 -0.375
0.9921875 -0.3125
0.9921875 -0.25
0.9921875 -0.1875
0.9921875 -0.125
0.9921875 -0.0625
0.9921875 0.0
0.9921875 0.0625
0.9921875 0.125
0.9921875 0.1875
0.9921875 0.25
0.9921875 0.3125
0.9921875 0.375
0.9921875 0.4375
0.9921875 0.46875
0.9921875 0.5
0.9921875 0.53125
0.9921875 0.5625
0.9921875 0.59375
0.9921875 0.625
0.9921875 0.65625
0.9921875 0.6875
0.9921875 0.71875
0.9921875 0.75
0.9921875 0.78125
0.9921875 0.8125
0.9921875 0.84375
0.9921875 0.875
0.9921875 0.90625
0.9921875 0.921875
0.9921875 0.9375
0.9921875 0.953125
0.9921875 0.96875
0.9921875 0.9765625
0.9921875 0.984375
0.9921875 0.9921875
0.9921875 0.99609375
0.9921875 0.998046875
0.9921875 1.0
0.99609375 -1.0
0.99609375 -0.998046875
0.99609375 -0.99609375
0.99609375 -0.9921875
0.99609375 -0.984375
0.99609375 -0.9765625
0.99609375 -0.96875
0.99609375 -0.953125
0.99609375 -0.9375
0.99609375 -0.921875
0.99609375 -0.90625
0.99609375 -0.875
0.99609375 -0.84375
0.99609375 -0.8125
0.99609375 -0.78125
0.99609375 -0.75
0.99609375 -0.71875
0.99609375 -0.6875
0.99609375 -0.65625
0.99609375 -0.625
0.99609375 -0.59375
0.99609375 -0.5625
0.99609375 -0.53125
0.99609375 -0.5
0.99609375 -0.46875
0.99609375 -0.4375
0.99609375 -0.375
0.99609375 -0.3125
0.99609375 -0.25
0.99609375 -0.1875
0.99609375 -0.125
0.99609375 -0.0625
0.99609375 0.0
0.99609375 0.0625
0.99609375 0.125
0.99609375 0.1875
0.99609375 0.25
0.99609375 0.3125
0.99609375 0.375
0.99609375 0.4375
0.99609375 0.46875
0.99609375 0.5
0.99609375 0.53125
0.99609375 0.5625
0.99609375 0.59375
0.99609375 0.625
0.99609375 0.65625
0.99609375 0.6875
0.99609375 0.71875
0.99609375 0.75
0.99609375 0.78125
0.99609375 0.8125
0.99609375 0.84375
0.99609375 0.875
0.99609375 0.90625
0.99609375 0.921875
0.99609375 0.9375
0.99609375 0.953125
0.99609375 0.96875
0.99609375 0.9765625
0.99609375 0.984375
0.99609375 0.9921875
0.99609375 0.99609375
0.99609375 0.998046875
0.99609375 1.0
0.998046875 -1.0
0.998046875 -0.998046875
0.998046875 -0.99609375
0.998046875 -0.9921875
0.998046875 -0.984375
0.998046875 -0.9765625
0.998046875 -0.96875
0.998046875 -0.953125
0.998046875 -0.9375
0.998046875 -0.921875
0.998046875 -0.90625
0.998046875 -0.875
0.998046875 -0.84375
0.998046875 -0.8125
0.998046875 -0.78125
0.998046875 -0.75
0.998046875 -0.71875
0.998046875 -0.6875
0.998046875 -0.65625
0.998046875 -0.625
0.998046875 -0.59375
0.998046875 -0.5625
0.998046875 -0.53125
0.998046875 -0.5
0.998046875 -0.46875
0.998046875 -0.4375
0.998046875 -0.375
0.998046875 -0.3125
0.998046875 -0.25
0.998046875 -0.1875
0.998046875 -0.125
0.998046875 -0.0625
0.998046875 0.0
0.998046875 0.0625
0.998046875 0.125
0.998046875 0.1875
0.998046875 0.25
0.998046875 0.3125
0.998046875 0.375
0.998046875 0.4375
0.998046875 0.46875
0.998046875 0.5
0.998046875 0.53125
0.998046875 0.5625
0.998046875 0.59375
0.998046875 0.625
0.998046875 0.65625
0.998046875 0.6875
0.998046875 0.71875
0.998046875 0.75
0.998046875 0.78125
0.998046875 0.8125
0.998046875 0.84375
0.998046875 0.875
0.998046875 0.90625
0.998046875 0.921875
0.998046875 0.9375
0.998046875 0.953125
0.998046875 0.96875
0.998046875 0.9765625
0.998046875 0.984375
0.998046875 0.9921875
0.998046875 0.99609375
0.998046875 0.998046875
0.998046875 1.0
1.0 -1.0
1.0 -0.998046875
1.0 -0.99609375
1.0 -0.9921875
1.0 -0.984375
1.0 -0.9765625
1.0 -0.96875
1.0 -0.953125
1.0 -0.9375
1.0 -0.921875
1.0 -0.90625
1.0 -0.875
1.0 -0.84375
1.0 -0.8125
1.0 -0.78125
1.0 -0.75
1.0 -0.71875
1.0 -0.6875
1.0 -0.65625
1.0 -0.625
1.0 -0.59375
1.0 -0.5625
1.0 -0.53125
1.0 -0.5
1.0 -0.46875
1.0 -0.4375
1.0 -0.375
1.0 -0.3125
1.0 -0.25
1.0 -0.1875
1.0 -0.125
1.0 -0.0625
1.0 0.0
1.0 0.0625
1.0 0.125
1.0 0.1875
1.0 0.25
1.0 0.3125
1.0 0.375
1.0 0.4375
1.0 0.46875
1.0 0.5
1.0 0.53125
1.0 0.5625
1.0 0.59375
1.0 0.625
1.0 0.65625
1.0 0.6875
1.0 0.71875
1.0 0.75
1.0 0.78125
1.0 0.8125
1.0 0.84375
1.0 0.875
1.0 0.90625
1.0 0.921875
1.0 0.9375
1.0 0.953125
1.0 0.96875
1.0 0.9765625
1.0 0.984375
1.0 0.9921875
1.0 0.99609375
1.0 0.998046875
1.0 1.0


==> results/test5-grid-n8.txt <==
x y
-1.0 -1.0
-1.0 -0.875
-1.0 -0.75
-1.0 -0.5
-1.0 0.0
-1.0 0.5
-1.0 0.75
-1.0 0.875
-1.0 1.0
-0.875 -1.0
-0.875 -0.875
-0.875 -0.75
-0.875 -0.5
-0.875 0.0
-0.875 0.5
-0.875 0.75
-0.875 0.875
-0.875 1.0
-0.75 -1.0
-0.75 -0.875
-0.75 -0.75
-0.75 -0.5
-0.75 0.0
-0.75 0.5
-0.75 0.75
-0.75 0.875
-0.75 1.0
-0.5 -1.0
-0.5 -0.875
-0.5 -0.75
-0.5 -0.5
-0.5 0.0
-0.5 0.5
-0.5 0.75
-0.5 0.875
-0.5 1.0
0.0 -1.0
0.0 -0.875
0.0 -0.75
0.0 -0.5
0.0 0.0
0.0 0.5
0.0 0.75
0.0 0.875
0.0 1.0
0.5 -1.0
0.5 -0.875
0.5 -0.75
0.5 -0.5
0.5 0.0
0.5 0.5
0.5 0.75
0.5 0.875
0.5 1.0
0.75 -1.0
0.75 -0.875
0.75 -0.75
0.75 -0.5
0.75 0.0
0.75 0.5
0.75 0.75
0.75 0.875
0.75 1.0
0.875 -1.0
0.875 -0.875
0.875 -0.75
0.875 -0.5
0.875 0.0
0.875 0.5
0.875 0.75
0.875 0.875
0.875 1.0
1.0 -1.0
1.0 -0.875
1.0 -0.75
1.0 -0.5
1.0 0.0
1.0 0.5
1.0 0.75
1.0 0.875
1.0 1.0


==> results/test5-n128.txt <==
k residual damping
0 2.5333014215952048 1
1 2.4553917190068075 1
2 2.417331300660566 1
3 2.3798590858262134 1
4 2.3066492429501726 1
5 2.1668618195354736 1
6 1.9117527609910436 1
7 1.1530951252462558 0
8 0.4177154949345204 0
9 0.15297383274236248 0
10 0.056135341270407646 0
11 0.02046802842430305 0
12 0.007270817261994302 0
13 0.002434621475895084 0
14 0.0007612216223529752 0
15 0.0002621671727086793 0
16 9.477041237355981e-05 0
17 3.3818097764275754e-05 0
18 1.1713864677154004e-05 0
19 3.7067415664568187e-06 0
20 8.323679603462737e-07 0
21 9.927740415689117e-08 0
22 2.9285520281939884e-09 0
23 2.6665603615791498e-12 0


==> results/test5-n16.txt <==
k residual damping
0 0.694933496503503 1
1 0.41476280094622686 0
2 0.1410961704542581 0
3 0.04331814130747439 0
4 0.010079917109249168 0
5 0.0021540407653214684 0
6 0.0004968361132076389 0
7 6.267413259299931e-05 0
8 2.2480279801566115e-06 0
9 3.068376697290293e-09 0
10 5.940175084063295e-15 0


==> results/test5-n256.txt <==
k residual damping
0 4.397710988912338 1
1 4.262486828356554 1
2 4.229320440376381 1
3 4.196411685048909 1
4 4.163758406313576 1
5 4.0992162185943295 1
6 3.973114002661333 1
7 3.8508505586293773 1
8 3.6173359251684585 1
9 3.1910707775653866 1
10 1.9217448161807582 1
11 1.4942137956075798 0
12 0.5406460326068631 0
13 0.1976820387755953 0
14 0.07266207847399159 0
15 0.026713102318295438 0
16 0.009782127419621903 0
17 0.0035253655061560007 0
18 0.0012270823948470947 0
19 0.00041232146444206423 0
20 0.00014565456101601487 0
21 5.349678699548771e-05 0
22 1.9474459784501193e-05 0
23 7.062411634066889e-06 0
24 2.4611183788343643e-06 0
25 8.336958394443666e-07 0
26 2.3035980484328693e-07 0
27 3.81932027149777e-08 0
28 2.809517025184213e-09 0
29 1.9325159203129247e-11 0


==> results/test5-n32.txt <==
k residual damping
0 1.0049819329134213 1
1 0.8866817460626129 1
2 0.5344196333341646 0
3 0.19255413420416753 0
4 0.06807303704709515 0
5 0.022254389710902062 0
6 0.0060856769336484215 0
7 0.0015094188694468158 0
8 0.0005007354941847103 0
9 0.00014576574783384608 0
10 2.6854245816898867e-05 0
11 2.47979628272229e-06 0
12 2.9553035194876603e-08 0
13 4.350799794401025e-12 0


==> results/test5-n512.txt <==
k residual damping
0 8.101404851628418 1
1 7.852326266492162 1
2 7.837005302598636 1
3 7.806454224718733 1
4 7.7760221131605745 1
5 7.745708483717496 1
6 7.6854389115665045 1
7 7.566313004567643 1
8 7.449020784551186 1
9 7.2198397587859 1
10 6.997628660157853 1
11 6.573150604755309 1
12 5.798064700113472 1
13 5.113816795463639 1
14 3.973929265144929 1
15 2.3931035520070876 0
16 0.8646375961289873 1
17 0.5232587648508435 0
18 0.19162634058137 0
19 0.0704155451115785 0
20 0.025908938830918233 0
21 0.009526354663258144 0
22 0.0034904817165391493 0
23 0.0012636371574219845 0
24 0.0004478807488399155 0
25 0.00015724025813684703 0
26 5.72404558986636e-05 0
27 2.1045600545437695e-05 0
28 7.722764414046379e-06 0
29 2.818561215382483e-06 0
30 1.0223084041437205e-06 0
31 3.5851469946543724e-07 0
32 1.2294330660798534e-07 0
33 3.551818484772057e-08 0
34 6.447461250567424e-09 0
35 5.770378529130806e-10 0
36 6.553683374782092e-12 0


==> results/test5-n64.txt <==
k residual damping
0 1.556041310309101 1
1 1.4617878596366358 1
2 1.4168101465785798 1
3 1.3309281954420995 1
4 1.0355494100350873 0
5 0.3761276329457 0
6 0.13707790415491117 0
7 0.04974290833622137 0
8 0.01743066778618559 0
9 0.005606379725151134 0
10 0.0015848428080488643 0
11 0.0005114691618428004 0
12 0.0001789056282579871 0
13 6.12514228707784e-05 0
14 1.7590154390248168e-05 0
15 3.1522827581128403e-06 0
16 2.747041539660779e-07 0
17 2.846249526984823e-09 0
18 3.15818109821846e-13 0


==> results/test5-n8.txt <==
k residual damping
0 0.4683471505747174 0
1 0.1417421683227512 0
2 0.030912573266528593 0
3 0.004095710085591979 0
4 0.0004589560272384258 0
5 1.4193123231455916e-05 0
6 1.3979548423425224e-08 0
7 1.3638605906101685e-14 0


==> results/test5.txt <==
N L1 L2 Linfty
81 0.03399157308091955 0.0506626535402785 0.2338488467742091
289 0.008470033115221608 0.013049106533450643 0.07574281518019448
1089 0.0021121919795962212 0.0032805750799360473 0.02265159900679998
4225 0.0005070707367797675 0.0007923955218031734 0.006653451800741759
16641 0.00012537851042586885 0.00019595069227632182 0.00190606867038936
66049 3.126372928115627e-05 4.884599768160382e-05 0.0005376254696268537
263169 7.755649249791685e-06 1.2123570996993873e-05 0.00015053676907641087

